A fully coupled regularized mortar-type finite element approach for embedding one-dimensional fibers into three-dimensional fluid flow

The present article proposes a partitioned Dirichlet-Neumann algorithm, that allows to address unique challenges arising from a novel mixed-dimensional coupling of very slender fibers embedded in fluid flow using a regularized mortar-type finite element discretization. The fibers are modeled via one-dimensional (1D) partial differential equations based on geometrically exact nonlinear beam theory, while the flow is described by the three-dimensional (3D) incompressible Navier-Stokes equations. The arising truly mixed-dimensional 1D-3D coupling scheme constitutes a novel approximate model and numerical strategy, that naturally necessitates specifically tailored solution schemes to ensure an accurate and efficient computational treatment. In particular, we present a strongly coupled partitioned solution algorithm based on a Quasi-Newton method for applications involving fibers with high slenderness ratios that usually present a challenge with regard to the well-known added mass effect. The influence of all employed algorithmic and numerical parameters, namely the applied acceleration technique, the employed constraint regularization parameter as well as shape functions, on efficiency and results of the solution procedure is studied through appropriate examples. Finally, the convergence of the two-way coupled mixed-dimensional problem solution under uniform mesh refinement is demonstrated, a comparison to a 3D reference solution is performed, and the method's capabilities in capturing flow phenomena at large geometric scale separation is illustrated by the example of a submersed vegetation canopy.

==> pictures/biegebalken_comparison/new/v1_rho0.5_nu0.016_results.csv <==
0.25	8.66270902772115	0.115502787036282	0.429503272489684
0.125	3.57181940934271	0.047624258791236	0.177093345758888
0.083333333333333	1.73617114944955	0.023148948659327	0.086080599949104
0.0625	1.0009866789888	0.013346489053184	0.049629631212186
0.05	0.61418600160098	0.008189146688013	0.030451778625003
0.041666666666667	0.404251039280601	0.005390013857075	0.020043053936449
0.035714285714286	0.296630639114068	0.003955075188188	0.014707157981701
0.03125	0.263859018127985	0.003518120241706	0.013082317713688
0.027777777777778	0.230830742146482	0.00307774322862	0.01144475230853
0.025	0.22543900895044	0.003005853452673	0.011177426343329
0.022727272727273	0.235358798932832	0.003138117319104	0.011669256583294
0.020833333333333	0.251285773866956	0.003350476984893	0.012458927324072
0.017857142857143	0.275275511778528	0.003670340157047	0.013648355585626


==> pictures/biegebalken_comparison/new/v1_rho1.0_nu0.004_results.csv <==
0.25	10.2269578907844	0.136359438543792	0.534055022100432
0.125	6.96634525035293	0.092884603338039	0.363784783937457
0.083333333333333	4.67162518821011	0.062288335842802	0.243953766093304
0.0625	3.4791539010851	0.046388718681135	0.181682532907378
0.05	2.52698310152997	0.0336931080204	0.131959868276284
0.041666666666667	1.93030816431349	0.025737442190847	0.100801311627775
0.035714285714286	1.58513929149267	0.021135190553236	0.082776482350946
0.03125	1.38559223962919	0.018474563195056	0.072356071283344
0.027777777777778	1.24092418785995	0.016545655838133	0.064801459207111
0.025	1.15612769063487	0.015415035875132	0.060373358917348
0.022727272727273	1.10591979182182	0.014745597224291	0.05775148633348
0.020833333333333	1.07737872451347	0.01436504966018	0.056261062642006
0.017857142857143	1.05830232876139	0.014110697716819	0.055264887135685


==> pictures/biegebalken_comparison/new/v1_rho1.0_nu0.008_results.csv <==
/.25	10.2100496319514	0.136133995092686	0.531458796157139
0.125	6.19969064767731	0.082662541969031	0.322709511406313
0.083333333333333	3.83508920205916	0.051134522694122	0.19962605119012
0.0625	2.71343553693738	0.036179140492498	0.141241153167158
0.05	1.97517181099921	0.026335624146656	0.102812667001357
0.041666666666667	1.54332345494269	0.020577646065903	0.080333872509114
0.035714285714286	1.31926394949003	0.0175901859932	0.068671010982684
0.03125	1.20411033924728	0.016054804523297	0.06267697556867
0.027777777777778	1.11450837481781	0.014860111664238	0.058012967668064
0.025	1.06839187798484	0.014245225039798	0.055612487868912
0.022727272727273	1.04147300316775	0.013886306708903	0.054211292642649
0.020833333333333	1.03073997875771	0.01374319971677	0.053652611692242
0.017857142857143	1.01440709674853	0.013525427956647	0.052802444051214


==> pictures/biegebalken_comparison/new/v1_rho1.0_nu0.016_results.csv <==
0.25	9.8412301951034	0.131216402601379	0.50979694819497
0.125	5.15603515646175	0.06874713541949	0.267093740867684
0.083333333333333	2.99035069197402	0.039871342559654	0.154906614983927
0.0625	2.059899240808	0.027465323210773	0.10670722315545
0.05	1.54855700811318	0.020647426774842	0.080218592715658
0.041666666666667	1.28207766880803	0.017094368917441	0.066414388236997
0.035714285714286	1.15710943121895	0.015428125749586	0.05994076401714
0.03125	1.10092147170208	0.014678952956028	0.057030106536405
0.027777777777778	1.04790460590416	0.013972061412056	0.054283718549252
0.025	1.02346917218915	0.013646255629189	0.053017910384138
0.022727272727273	1.00933532225448	0.013457804296726	0.052285746475755
0.020833333333333	1.00681620906721	0.013424216120896	0.052155250979809
0.017857142857143	0.994843784995184	0.013264583799936	0.05153505359255


==> pictures/biegebalken_comparison/new/v1_rho1.5_nu0.004_results.csv <==
0.25	10.2094517852996	0.136126023803995	0.533835994302622
0.125	7.23264754854032	0.096435300647204	0.37818363578296
0.083333333333333	5.10550823203988	0.068073443093865	0.266958904433598
0.0625	3.93698952527107	0.052493193670281	0.205858919947915
0.05	2.87069816879536	0.038275975583938	0.150104241002262
0.041666666666667	2.18162823481391	0.029088376464186	0.114073870215782
0.035714285714286	1.77231959582375	0.023630927944317	0.092671772545212
0.03125	1.5255467943203	0.020340623924271	0.079768415281003
0.027777777777778	1.34536817145461	0.017938242286061	0.070347161690474
0.025	1.2332453677113	0.016443271569484	0.064484438629625
0.022727272727273	1.16377498842645	0.015516999845686	0.060851942999104
0.020833333333333	1.12118713212585	0.014949161761678	0.058625091735045
0.017857142857143	1.09671912382769	0.014622921651036	0.057345698500899


==> pictures/biegebalken_comparison/new/v1_rho1.5_nu0.008_results.csv <==
0.25	10.2495283664016	0.136660378218689	0.53460842702536
0.125	6.69444750761329	0.089259300101511	0.349177827887261
0.083333333333333	4.33471428099561	0.057796190413275	0.226095748070114
0.0625	3.15428320830776	0.042057109444104	0.164525266344323
0.05	2.28868828886015	0.030515843851469	0.119376424194282
0.041666666666667	1.75896005554548	0.023452800740606	0.09174615990899
0.035714285714286	1.4634792913526	0.019513057218035	0.076334084258833
0.03125	1.29981687138386	0.017330891618451	0.067797563769806
0.027777777777778	1.18001764900771	0.015733568653436	0.06154891782788
0.025	1.11325582019609	0.014843410935948	0.058066666253913
0.022727272727273	1.07438947169711	0.014325192955962	0.056039423956271
0.020833333333333	1.05436204223038	0.014058160563072	0.054994806859579
0.017857142857143	1.03669581808836	0.013822610907845	0.054073348626339


==> pictures/biegebalken_comparison/new/v1_rho1.5_nu0.016_results.csv <==
0.25	10.1283886102707	0.135045181470275	0.526271123962043
0.125	5.78992673810756	0.077199023174767	0.30084462290792
0.083333333333333	3.47856890064442	0.046380918675259	0.180746457858574
0.0625	2.42351830688507	0.032313577425134	0.12592602361383
0.05	1.77867074974165	0.023715609996555	0.092419741248449
0.041666666666667	1.41761769859053	0.01890156931454	0.073659422865074
0.035714285714286	1.23979770967114	0.016530636128949	0.064419895331876
0.03125	1.15344795011608	0.015379306001548	0.059933161384008
0.027777777777778	1.08093297368446	0.014412439649126	0.056165282837953
0.025	1.045611857072	0.013941491427627	0.054329997438222
0.022727272727273	1.02480951493226	0.013664126865764	0.053249107634308
0.020833333333333	1.01855195845625	0.013580692779417	0.052923964967828
0.017857142857143	1.00355494006557	0.013380732534208	0.052144719815589


==> pictures/biegebalken_comparison/new/v2_rho0.5_nu0.004_results.csv <==
0.25	19.6680975578671	0.131120650385781	0.488393122844926
0.125	11.4412682720434	0.076275121813623	0.284106621103004
0.083333333333333	6.64179357552094	0.044278623836806	0.164927304031118
0.0625	4.36228422554412	0.029081894836961	0.108323116121542
0.05	2.87678909385513	0.019178593959034	0.071435684370609
0.041666666666667	1.93578117873296	0.01290520785822	0.048068818666585
0.035714285714286	1.39576680656669	0.009305112043778	0.034659321137531
0.03125	1.10703442448053	0.007380229496537	0.027489593138235
0.027777777777778	0.846757479051737	0.005645049860345	0.02102646319857
0.025	0.721001313121936	0.004806675420813	0.017903718539878
0.022727272727273	0.665100890395408	0.004434005935969	0.016515613668859
0.020833333333333	0.669324373943039	0.004462162492954	0.016620490122366
0.017857142857143	0.687855850413379	0.004585705669423	0.017080658963692


==> pictures/biegebalken_comparison/new/v2_rho0.5_nu0.008_results.csv <==
0.25	18.7737916765913	0.125158611177275	0.463873704944134
0.125	9.2563084642946	0.061708723095297	0.228710224093511
0.083333333333333	4.92469191027289	0.032831279401819	0.121682136537986
0.0625	3.00702915357197	0.020046861023813	0.074299415822415
0.05	1.89850659272498	0.012656710618167	0.046909399134661
0.041666666666667	1.23986514023418	0.008265767601561	0.03063530511786
0.035714285714286	0.888486719401259	0.005923244796008	0.021953243831731
0.03125	0.735145610696955	0.00490097073798	0.018164403013624
0.027777777777778	0.577818540063735	0.003852123600425	0.014277074742391
0.025	0.521507817015745	0.003476718780105	0.012885716822887
0.022727272727273	0.512641561070647	0.003417610407138	0.012666644242074
0.020833333333333	0.543888326065425	0.00362592217377	0.013438707387087
0.017857142857143	0.584368944948156	0.003895792966321	0.014438925935531


==> pictures/biegebalken_comparison/new/v2_rho0.5_nu0.016_results.csv <==
0.25	16.7038860495474	0.111359240330316	0.409818175642734
0.125	7.02909628582337	0.046860641905489	0.172453967162408
0.083333333333333	3.44455435928663	0.022963695728578	0.08450973499447
0.0625	1.99339388257725	0.013289292550515	0.048906526413794
0.05	1.22618051748558	0.008174536783237	0.030083482441993
0.041666666666667	0.800288710677239	0.005335258071182	0.019634524470796
0.035714285714286	0.577832075304719	0.003852213835365	0.014176706320123
0.03125	0.510545496518133	0.003403636643454	0.01252587711297
0.027777777777778	0.448956172956675	0.002993041153045	0.011014826082918
0.025	0.443925771940355	0.002959505146269	0.010891408707995
0.022727272727273	0.469756567935182	0.003131710452901	0.011525149243496
0.020833333333333	0.507753765327116	0.003385025102181	0.012457383938376
0.017857142857143	0.56926465701448	0.00379509771343	0.013966510697185


==> pictures/biegebalken_comparison/new/v2_rho0.5_nu0.032_results.csv <==
0.25	13.8530670970699	0.092353780647133	0.336539982842287
0.125	5.11092651503004	0.034072843433534	0.124162476773119
0.083333333333333	2.3637907985441	0.015758605323627	0.057424836623584
0.0625	1.33666716703791	0.008911114446919	0.032472371808257
0.05	0.802737433555575	0.005351582890371	0.019501330660038
0.041666666666667	0.532281925602156	0.003548546170681	0.012931010068326
0.035714285714286	0.416914128611046	0.002779427524074	0.010128318350465
0.03125	0.421274041751392	0.002808493611676	0.010234236056859
0.027777777777778	0.436762213547884	0.002911748090319	0.010610498514416
0.025	0.468317832074757	0.003122118880498	0.011377096065933
0.022727272727273	0.513038440034148	0.003420256266894	0.012463517760846
0.020833333333333	0.554894617497756	0.003699297449985	0.013480352310679
0.017857142857143	0.627966412018616	0.004186442746791	0.01525552457412


==> pictures/biegebalken_comparison/new/v2_rho1.0_nu0.004_results.csv <==
0.25	19.8149030490871	0.132099353660581	0.493696102015872
0.125	13.1434645462481	0.087623096974987	0.327474588060901
0.083333333333333	8.36873873579834	0.055791591571989	0.208510416751356
0.0625	5.91792291938774	0.039452819462585	0.147447376860455
0.05	4.05684121307914	0.027045608087194	0.10107779424572
0.041666666666667	2.84601905603448	0.018973460373563	0.070909684026531
0.035714285714286	2.10107279112034	0.014007151940802	0.052349054873398
0.03125	1.6512128720666	0.011008085813777	0.041140618075105
0.027777777777778	1.27215438716742	0.008481029247783	0.031696226852641
0.025	1.05037244695108	0.007002482979674	0.026170442592628
0.022727272727273	0.927422910249058	0.00618281940166	0.023107106533699
0.020833333333333	0.877191907399141	0.005847946049328	0.021855581343497
0.017857142857143	0.885902096792603	0.005906013978617	0.022072599137665


==> pictures/biegebalken_comparison/new/v2_rho1.0_nu0.008_results.csv <==
0.25	19.7395730801575	0.131597153867717	0.490168637052549
0.125	11.4547691538796	0.076365127692531	0.284442250149412
0.083333333333333	6.64836923323898	0.044322461554927	0.165090808825783
0.0625	4.36510564574227	0.029100704304949	0.1083933211866
0.05	2.87911127652668	0.019194075176845	0.071493443379296
0.041666666666667	1.9376877230074	0.012917918153383	0.04811622553148
0.035714285714286	1.39683340129229	0.009312222675282	0.03468585271427
0.03125	1.10724259947983	0.007381617329866	0.027494799085555
0.027777777777778	0.846154367727281	0.005641029118182	0.021011514863098
0.025	0.719486629656159	0.004796577531041	0.01786613009329
0.022727272727273	0.66283345954748	0.004418889730317	0.016459331320889
0.020833333333333	0.666460199617477	0.00444306799745	0.016549389714241
0.017857142857143	0.684200022980565	0.004561333486537	0.01698990101629


==> pictures/biegebalken_comparison/new/v2_rho1.0_nu0.016_results.csv <==
0.25	18.8507595201043	0.125671730134029	0.465776040208949
0.125	9.27291484306859	0.061819432287124	0.22912082413406
0.083333333333333	4.93323255012538	0.032888217000836	0.121893312583862
0.0625	3.01125628134316	0.020075041875621	0.074403953075869
0.05	1.90219333620536	0.012681288908036	0.047000550768507
0.041666666666667	1.24272859477638	0.008284857298509	0.030706094537573
0.035714285714286	0.889757716120513	0.00593171810747	0.021984675223191
0.03125	0.734681194429946	0.004897874629533	0.018152950134057
0.027777777777778	0.575662751446652	0.003837751676311	0.014223825654274
0.025	0.517782535935377	0.003451883572903	0.012793686059181
0.022727272727273	0.507825936365451	0.003385506242436	0.012547672336674
0.020833333333333	0.538515065449908	0.003590100436333	0.013305958017798
0.017857142857143	0.578184948314005	0.003854566322093	0.014286145629671


==> pictures/biegebalken_comparison/new/v2_rho1.0_nu0.032_results.csv <==
0.25	16.7945186839542	0.111963457893028	0.412042258269615
0.125	7.05129995419834	0.047008666361322	0.172998917774299
0.083333333333333	3.45680067052595	0.023045337803506	0.084810287301194
0.0625	2.00053467976613	0.013336897865108	0.04908177737687
0.05	1.23241076650335	0.008216071776689	0.030236372051019
0.041666666666667	0.80427536360411	0.005361835757361	0.019732356927065
0.035714285714286	0.577996758444058	0.00385331172296	0.014180763027722
0.03125	0.506787452144168	0.003378583014294	0.01243369043042
0.027777777777778	0.44196928755994	0.002946461917066	0.010843420211024
0.025	0.434977300914241	0.002899848672762	0.010671876505515
0.022727272727273	0.459858507375198	0.003065723382501	0.011282320227754
0.020833333333333	0.497538903124725	0.003316926020832	0.012206783479682
0.017857142857143	0.558626863060973	0.003724179087073	0.013705535628457


==> pictures/biegebalken_comparison/new/v2_rho1.5_nu0.008_results.csv <==
0.25	19.9231182884855	0.132820788589904	0.495784831984879
0.125	12.541667366556	0.08361111577704	0.312098154420529
0.083333333333333	7.67745671702333	0.051183044780156	0.191052752556334
0.0625	5.26285332790282	0.035085688852686	0.130965585565155
0.05	3.55654330100058	0.023710288673337	0.088504228976676
0.041666666666667	2.45583158369945	0.016372210557996	0.061113126543613
0.035714285714286	1.79239321798457	0.011949288119897	0.044603528301235
0.03125	1.4071400193948	0.009380933462632	0.035016540482925
0.027777777777778	1.07716076698518	0.007181071779901	0.02680503935918
0.025	0.896477242928584	0.005976514952857	0.022308747698421
0.022727272727273	0.803464096640455	0.005356427310936	0.019994124734429
0.020833333333333	0.777891734824021	0.005185944898827	0.019357759034892
0.017857142857143	0.789208823945404	0.005261392159636	0.01963938368056


==> pictures/biegebalken_comparison/new/v2_rho1.5_nu0.016_results.csv <==
0.25	19.594076859823	0.130627179065487	0.485660528752602
0.125	10.5986670140138	0.070657780093425	0.262699501636291
0.083333333333333	5.92876878307456	0.039525125220497	0.146950989456613
0.0625	3.77322160282883	0.025154810685526	0.093523405661845
0.05	2.44295472266405	0.01628636481776	0.060551292659286
0.041666666666667	1.61833747552394	0.010788916503493	0.040112256356139
0.035714285714286	1.16067886034995	0.007737859069	0.028768689286167
0.03125	0.932111897165202	0.006214079314435	0.023103408242828
0.027777777777778	0.714237623101649	0.004761584154011	0.017703157141422
0.025	0.618218044322893	0.004121453628819	0.015323207336493
0.022727272727273	0.581502141790638	0.003876680945271	0.014413163716423
0.020833333333333	0.599059888294059	0.003993732588627	0.014848351580162
0.017857142857143	0.623519182474778	0.004156794549832	0.0154546018174


==> pictures/biegebalken_comparison/new/v2_rho1.5_nu0.032_results.csv <==
0.25	18.2284658251008	0.121523105500672	0.449209731491198
0.125	8.351154778292	0.055674365188613	0.205800094840249
0.083333333333333	4.29024772045933	0.028601651469729	0.105725903925741
0.0625	2.55053769756775	0.017003584650452	0.062853690775497
0.05	1.5920638159926	0.010613758773284	0.039233721924864
0.041666666666667	1.03801222670031	0.006920081511335	0.025580056934827
0.035714285714286	0.741673680986659	0.004944491206578	0.018277294331119
0.03125	0.622694280569984	0.0041512952038	0.015345248100406
0.027777777777778	0.500935658052703	0.003339571053685	0.012344712638315
0.025	0.464132676885739	0.003094217845905	0.011437765369867
0.022727272727273	0.469419786535014	0.003129465243567	0.011568057251186
0.020833333333333	0.504009022985572	0.003360060153237	0.012420450522651
0.017857142857143	0.553375744755281	0.003689171631702	0.013637009943698


==> pictures/biegebalken_comparison/new/v3_rho0.5_nu0.004_results.csv <==
0.25	28.3056552507243	0.125802912225442	0.463438196274537
0.125	16.5998658889015	0.073777181728451	0.271783565432736
0.083333333333333	9.66270126539681	0.042945338957319	0.158203892681855
0.0625	6.33861057644715	0.028171602561987	0.103779765082817
0.05	4.19396096927403	0.018639826530107	0.068666197253866
0.041666666666667	2.83630546486731	0.012605802066077	0.046437797573617
0.035714285714286	2.0491517249612	0.009107340999828	0.0335500157441
0.03125	1.62973660224823	0.00724327378777	0.026683084516448
0.027777777777778	1.26029008315132	0.00560128925845	0.020634271058021
0.025	1.08841077358667	0.004837381215941	0.017820153649468
0.022727272727273	1.02076166537926	0.004536718512797	0.016712559410454
0.020833333333333	1.03765486498313	0.004611799399925	0.016989145622092
0.017857142857143	1.09251630307095	0.004855628013649	0.017887371990188


==> pictures/biegebalken_comparison/new/v3_rho0.5_nu0.008_results.csv <==
0.25	27.082224628255	0.120365442792244	0.441364352066675
0.125	13.5385606790027	0.060171380795568	0.220640591532839
0.083333333333333	7.2397677263074	0.032176745450255	0.117987921431725
0.0625	4.42173845789517	0.019652170923979	0.072061943073949
0.05	2.80534590567844	0.012468204025238	0.045719275095698
0.041666666666667	1.83969332694055	0.008176414786402	0.029981844711507
0.035714285714286	1.31672413746771	0.005852107277634	0.021458912765153
0.03125	1.08758211005715	0.004833698266921	0.01772453998568
0.027777777777778	0.864205259993064	0.003840912266636	0.014084123437611
0.025	0.789399322358563	0.003508441432705	0.012864996329406
0.022727272727273	0.787307728563954	0.003499145460284	0.012830909213129
0.020833333333333	0.842111370974405	0.003742717204331	0.013724054974063
0.017857142857143	0.926265990429425	0.004116737735242	0.015095539392313


==> pictures/biegebalken_comparison/new/v3_rho0.5_nu0.016_results.csv <==
0.25	24.2282719675637	0.107681208744728	0.392270928590934
0.125	10.4025712490366	0.046233649995719	0.16842415707798
0.083333333333333	5.14606627358348	0.022871405660371	0.083318042592209
0.0625	2.98955437211056	0.013286908320491	0.048402761500734
0.05	1.85090453963547	0.00822624239838	0.029967306107015
0.041666666666667	1.20646270689637	0.005362056475095	0.019533388389323
0.035714285714286	0.860452409078125	0.003824232929236	0.013931264514831
0.03125	0.751460811041741	0.003339825826852	0.012166622140518
0.027777777777778	0.66372998014694	0.002949911022875	0.010746204929285
0.025	0.663721830146457	0.002949874800651	0.010746072975662
0.022727272727273	0.712064099509522	0.003164729331153	0.011528764655805
0.020833333333333	0.77837653958767	0.003459451287056	0.012602404677735
0.017857142857143	0.890692204197504	0.003958632018656	0.014420865776025


==> pictures/biegebalken_comparison/new/v3_rho0.5_nu0.032_results.csv <==
0.25	20.2748634229805	0.090110504102136	0.325300744001539
0.125	7.71940550099576	0.034308468893315	0.123854267243904
0.083333333333333	3.63376683353377	0.016150074815706	0.058302097026056
0.0625	2.07586632927554	0.009226072574558	0.033306308766336
0.05	1.25370277191944	0.005572012319642	0.020115077273464
0.041666666666667	0.810498975036386	0.003602217666828	0.013004078700376
0.035714285714286	0.603639720024197	0.002682843200108	0.00968511826374
0.03125	0.596268506328431	0.002650082250349	0.009566850571899
0.027777777777778	0.621297574194549	0.002761322551976	0.009968430312717
0.025	0.675068745574704	0.003000305535888	0.010831163722599
0.022727272727273	0.748705467349792	0.003327579854888	0.012012630639517
0.020833333333333	0.818242470815375	0.003636633203624	0.013128319484915
0.017857142857143	0.93987218789057	0.004177209723958	0.015079811666727


==> pictures/biegebalken_comparison/new/v3_rho1.0_nu0.004_results.csv <==
0.25	28.6600741666238	0.127378107407217	0.470705139980756
0.125	18.9924038050815	0.08441068357814	0.311925992921988
0.083333333333333	12.082818115575	0.053701413847	0.198444866520167
0.0625	8.52188031571413	0.037875023625396	0.139961007902025
0.05	5.85812751900782	0.026036122306702	0.09621226790372
0.041666666666667	4.12275874817695	0.01832337221412	0.067711050654833
0.035714285714286	3.05125833707434	0.013561148164775	0.050113023934272
0.03125	2.40576014917941	0.010692267329686	0.039511540032872
0.027777777777778	1.87002615097331	0.008311227337659	0.030712792857551
0.025	1.56400361648229	0.006951127184366	0.025686763298193
0.022727272727273	1.40335593825557	0.006237137503358	0.023048330214326
0.020833333333333	1.34594174720569	0.005981963320914	0.022105375402768
0.017857142857143	1.38703551600189	0.006164602293342	0.022780288108196


==> pictures/biegebalken_comparison/new/v3_rho1.0_nu0.008_results.csv <==
0.25	28.5519008160031	0.126897336960014	0.467471199831974
0.125	16.6513026715913	0.074005789651517	0.272626487771045
0.083333333333333	9.6884785020071	0.043059904453365	0.158626380046159
0.0625	6.35126002127466	0.028227822316776	0.103987162246165
0.05	4.2040829359137	0.018684813048505	0.068832114082688
0.041666666666667	2.84464441638627	0.012642864072828	0.046574459157482
0.035714285714286	2.05386251758438	0.009128277855931	0.033627238395524
0.03125	1.62986824068887	0.007243858847506	0.026685314822045
0.027777777777778	1.25683168046176	0.00558591857983	0.02057770575201
0.025	1.08168476577707	0.004807487847898	0.017710080969963
0.022727272727273	1.01121671190743	0.004494296497366	0.016556329914839
0.020833333333333	1.02600431449493	0.004560019175533	0.016798442633315
0.017857142857143	1.07873333890065	0.004794370395114	0.017661758195517


==> pictures/biegebalken_comparison/new/v3_rho1.0_nu0.016_results.csv <==
0.25	27.3462789764189	0.121539017672973	0.445668772314099
0.125	13.6018471569669	0.060452654030964	0.221672518183433
0.083333333333333	7.27403185753928	0.032329030477952	0.118546616544014
0.0625	4.44127531420096	0.019739001396449	0.072380513579038
0.05	2.82223292616748	0.012543257449633	0.045994597088477
0.041666666666667	1.85386190388188	0.008239386239475	0.030212825644592
0.035714285714286	1.32434215789783	0.005885965146213	0.021583117181796
0.03125	1.08620676190044	0.004827585608446	0.017702168345203
0.027777777777778	0.855852645317018	0.003803789534742	0.013948032858479
0.025	0.775895510830548	0.00344842449258	0.012644952538298
0.022727272727273	0.770087865381325	0.003422612735028	0.01255030396766
0.020833333333333	0.823036977830166	0.00365794212369	0.013413228168811
0.017857142857143	0.905291468945202	0.004023517639756	0.014753749052994


==> pictures/biegebalken_comparison/new/v3_rho1.0_nu0.032_results.csv <==
0.25	24.5345158521015	0.109042292676007	0.397230108267795
0.125	10.4871159679992	0.046609404302219	0.169793373404938
0.083333333333333	5.1960472066897	0.023093543140843	0.084127455659621
0.0625	3.02229866719046	0.013432438520847	0.048933022930748
0.05	1.87983941005057	0.008354841822447	0.030435848699109
0.041666666666667	1.22908243882598	0.005462588617004	0.019899661081067
0.035714285714286	0.869386510849171	0.003863940048219	0.014075945085405
0.03125	0.742278443977667	0.003299015306567	0.012017981053449
0.027777777777778	0.641879775192992	0.002852799000858	0.010392459917769
0.025	0.635423110803179	0.002824102714681	0.010287922232571
0.022727272727273	0.680543360362617	0.003024637157167	0.011018449043274
0.020833333333333	0.745779076766892	0.00331457367452	0.012074658623541
0.017857142857143	0.857470689957657	0.003810980844256	0.013883020030296


==> pictures/biegebalken_comparison/new/v3_rho1.5_nu0.004_results.csv <==
0.25	28.7653835773133	0.127846149232504	0.47303329039256
0.125	19.9042406776368	0.088463291900608	0.327315936365044
0.083333333333333	13.3398518269732	0.059288230342103	0.219367629362644
0.0625	9.80109387898833	0.043560417239948	0.161174408627763
0.05	6.85084176628289	0.030448185627924	0.112658891335606
0.041666666666667	4.8996950722964	0.02177642254354	0.080573195755906
0.035714285714286	3.67898443001044	0.016351041911158	0.060499179701652
0.03125	2.91576836171598	0.012958970496516	0.047948448121958
0.027777777777778	2.29517857519986	0.010200793667555	0.037743139094504
0.025	1.91312860068721	0.008502793780832	0.031460505801874
0.022727272727273	1.69125769696361	0.007516700875394	0.027811942474058
0.020833333333333	1.58183558935142	0.007030380397117	0.026012547049124
0.017857142857143	1.60698755466393	0.007142166909617	0.026426159364762


==> pictures/biegebalken_comparison/new/v3_rho1.5_nu0.008_results.csv <==
0.25	28.8901762385398	0.128400783282399	0.473948704408348
0.125	18.1860749018969	0.080826999563986	0.298345934855496
0.083333333333333	11.1390288814826	0.049506795028812	0.182737836666541
0.0625	7.61756930234336	0.033855863565971	0.12496763854179
0.05	5.16318652828338	0.02294749568126	0.084703033498083
0.041666666666667	3.58043680261722	0.015913052456077	0.058737730424526
0.035714285714286	2.61919068971469	0.011640847509843	0.042968309495208
0.03125	2.06007694789309	0.009155897546192	0.033795944765922
0.027777777777778	1.5891648990526	0.0070629551069	0.026070545183883
0.025	1.33789555649943	0.005946202473331	0.021948424973286
0.022727272727273	1.21606889090591	0.005404750626249	0.019949835908141
0.020833333333333	1.19037806265416	0.005290569167352	0.019528373101388
0.017857142857143	1.23407691010584	0.005484786267137	0.020245260806152


==> pictures/biegebalken_comparison/new/v3_rho1.5_nu0.016_results.csv <==
0.25	28.4371272727554	0.126387232323357	0.464797062065477
0.125	15.4878898515681	0.068835066006969	0.25314532060696
0.083333333333333	8.69568492216735	0.038647488542966	0.142128590054266
0.0625	5.52786913289745	0.024568307257322	0.090351508006041
0.05	3.59679455349398	0.015985753571084	0.058788622538493
0.041666666666667	2.39849098927995	0.010659959952355	0.039202678755667
0.035714285714286	1.72025572734821	0.007645581010436	0.028117109031572
0.03125	1.37604360422484	0.00611574935211	0.022491056089567
0.027777777777778	1.06079528236381	0.004714645699395	0.017338408551837
0.025	0.925546541012154	0.004113540182276	0.015127804891863
0.022727272727273	0.880485023853329	0.003913266772681	0.014391286727185
0.020833333333333	0.912850179309915	0.004057111908044	0.014920286334819
0.017857142857143	0.973279770248154	0.00432568786777	0.015907991459198


==> pictures/biegebalken_comparison/new/v3_rho1.5_nu0.032_results.csv <==
0.25	26.5747714658943	0.118110095403975	0.432032503872607
0.125	12.3460860747314	0.054871493665473	0.200713315135689
0.083333333333333	6.39165340851476	0.028407348482288	0.103910659382733
0.0625	3.8093774066543	0.016930566251797	0.061929972240957
0.05	2.39910217821297	0.010662676347613	0.039002785872676
0.041666666666667	1.57557218454452	0.00700254304242	0.025614459066728
0.035714285714286	1.11942174761244	0.004975207767166	0.018198710800999
0.03125	0.921982775561531	0.004097701224718	0.014988897555129
0.027777777777778	0.737113936297756	0.003276061939101	0.011983440006128
0.025	0.683147562839823	0.003036211390399	0.011106095586445
0.022727272727273	0.69649083312223	0.003095514813877	0.011323020367054
0.020833333333333	0.754778032082844	0.003354569031479	0.012270609494697
0.017857142857143	0.849790065942994	0.003776844737524	0.013815243168755


==> pictures/biegebalken_comparison/new/v4_rho0.5_nu0.004_results.csv <==
0.25	36.3760782875414	0.121253594291805	0.44189251431659
0.083333333333333	12.5350907599768	0.041783635866589	0.152274874969409
0.05	5.48081335099011	0.018269377836634	0.066580305139668
0.041666666666667	3.73721242276751	0.012457374742558	0.045399236854995
0.035714285714286	2.7100700551037	0.009033566850346	0.032921626711861
0.03125	2.16258878150482	0.007208629271683	0.026270885677616
0.027777777777778	1.69477186834681	0.005649239561156	0.020587898348385
0.022727272727273	1.41494864443968	0.004716495481466	0.017188637246101


==> pictures/biegebalken_comparison/new/v4_rho0.5_nu0.008_results.csv <==
0.25	34.9314359868401	0.116438119956134	0.422535394391071
0.083333333333333	9.53669028102692	0.031788967603423	0.115357100996286
0.05	3.74610332303485	0.012487011076783	0.045313374624065
0.041666666666667	2.48847938505886	0.00829493128353	0.030100984648785
0.035714285714286	1.7758581531295	0.005919527177098	0.021481021432897
0.03125	1.4562298247906	0.004854099415969	0.017614753758584
0.027777777777778	1.16550436015792	0.00388501453386	0.014098099049503
0.022727272727273	1.08171331090623	0.003605711036354	0.013084551136519


==> pictures/biegebalken_comparison/new/v4_rho0.5_nu0.016_results.csv <==
0.25	31.512918672893	0.105043062242977	0.378881350843156
0.125	13.8340548298343	0.046113516099448	0.166327512724949
0.083333333333333	6.9455625952396	0.023151875317465	0.083506836220591
0.0625	4.07334915716009	0.013577830523867	0.048974074637148
0.05	2.55854763649621	0.008528492121654	0.03076154242565
0.041666666666667	1.68013574152097	0.005600452471737	0.020200353574196
0.035714285714286	1.18401751185437	0.003946725039515	0.014235500017306
0.03125	1.00464863008918	0.003348828766964	0.012078939245267
0.027777777777778	0.880150043632403	0.002933833478775	0.010582086697128
0.025	0.88525453534943	0.002950848451165	0.010643458248815
0.022727272727273	0.961288293748936	0.003204294312496	0.011557615816735
0.020833333333333	1.06354601965302	0.003545153398843	0.012787065418876
0.017857142857143	1.24583802539622	0.004152793417987	0.014978771052391


==> pictures/biegebalken_comparison/new/v4_rho1.0_nu0.004_results.csv <==
0.25	36.9000408961221	0.123000136320407	0.449547763055537
0.083333333333333	15.5305279263593	0.051768426421198	0.189206134161768
0.05	7.55475688962235	0.025182522965408	0.09203849041032
0.041666666666667	5.34380144268022	0.017812671475601	0.065102745862331
0.035714285714286	3.96916298721392	0.013230543290713	0.048355728036398
0.03125	3.13881232844336	0.010462707761478	0.038239688266881
0.027777777777778	2.46737661417877	0.008224588713929	0.030059685858944
0.022727272727273	1.91068472077799	0.00636894906926	0.02327759051943


==> pictures/biegebalken_comparison/new/v4_rho1.0_nu0.008_results.csv <==
0.25	36.7778460205718	0.122592820068573	0.446776302796905
0.083333333333333	12.5974902637559	0.04199163421252	0.153033979244263
0.05	5.50881472672155	0.018362715755739	0.066920935908566
0.041666666666667	3.7607504629108	0.012535834876369	0.04568549736766
0.035714285714286	2.72366394368198	0.009078879812273	0.033086997703422
0.03125	2.15918973219927	0.007197299107331	0.026229779880242
0.027777777777778	1.67987705678315	0.005599590189277	0.020407102149569
0.022727272727273	1.38246336856777	0.004608211228559	0.016794128514633


==> pictures/biegebalken_comparison/new/v4_rho1.0_nu0.016_results.csv <==
0.25	35.3464694124975	0.117821564708325	0.427558243433932
0.125	17.8298095463841	0.059432698487947	0.215673083539092
0.083333333333333	9.62066631683661	0.032068887722789	0.116373580147054
0.0625	5.90377741695173	0.019679258056506	0.071413319179321
0.05	3.79600629379513	0.012653354312651	0.045917281414968
0.041666666666667	2.52589506305243	0.008419650210175	0.030553751879821
0.035714285714286	1.80501070391303	0.006016702346377	0.021833784781674
0.03125	1.45867065885845	0.004862235529528	0.017644383583884
0.027777777777778	1.14574814793266	0.003819160493109	0.013859207827262
0.025	1.03714921843547	0.003457164061452	0.012545572595614
0.022727272727273	1.03450420582747	0.003448347352758	0.012513577973143
0.020833333333333	1.11286908324284	0.003709563610809	0.013461495824389
0.017857142857143	1.25718596887776	0.004190619896259	0.015207182880141


==> pictures/biegebalken_comparison/new/v4_rho1.0_nu0.032_results.csv <==
0.25	31.9553204275511	0.106517734758504	0.384202478645118
0.125	14.0039753515302	0.046679917838434	0.16837140009725
0.083333333333333	7.06654064996306	0.023555135499877	0.084961827853289
0.0625	4.16548750973202	0.013884958365773	0.05008213357249
0.05	2.64419796761759	0.008813993225392	0.031791495112381
0.041666666666667	1.75644754888691	0.005854825162956	0.021117970117761
0.035714285714286	1.23237317134517	0.004107910571151	0.014816963832988
0.03125	1.00565540371983	0.003352184679066	0.012091110137606
0.027777777777778	0.842973619314433	0.002809912064381	0.010135168405128
0.025	0.824228132541302	0.002747427108471	0.00990978926997
0.022727272727273	0.887744209314198	0.002959147364381	0.010673450338095
0.020833333333333	0.985351586792543	0.003284505289308	0.011846995020466
0.017857142857143	1.16557379951551	0.003885245998385	0.014013827332226


==> pictures/biegebalken_comparison/new/v4_rho1.5_nu0.004_results.csv <==
0.25	36.832233384443	0.122774111281477	0.449245375028269
0.083333333333333	17.0678386770883	0.056892795590294	0.208177644493563
0.05	8.77189454822523	0.029239648494084	0.10699142283591
0.041666666666667	6.29968646134262	0.020998954871142	0.076837724645873
0.035714285714286	4.74266043596692	0.01580886811989	0.057846567270276
0.03125	3.76645201060633	0.012554840035355	0.04593968354755
0.027777777777778	2.99248868160971	0.009974962272032	0.036499597675916
0.022727272727273	2.26836955190926	0.007561231839698	0.027667465054688


==> pictures/biegebalken_comparison/new/v4_rho1.5_nu0.016_results.csv <==
0.25	36.4404768419579	0.12146825613986	0.44198138330535
0.125	20.1465615023202	0.067155205007734	0.244354791520982
0.083333333333333	11.3926023464987	0.037975341154996	0.138179260562133
0.0625	7.26379417833856	0.024212647261129	0.088101530968192
0.05	4.77080342219016	0.015902678073967	0.057864399117567
0.041666666666667	3.21945702632054	0.010731523421069	0.039048338367156
0.035714285714286	2.31713597153916	0.007723786571797	0.028104214070774
0.03125	1.84082368794243	0.006136078959808	0.022327089833283
0.027777777777778	1.42304807665037	0.004743493588835	0.017259948604837
0.025	1.24318129002386	0.004143937633413	0.015078369820656
0.022727272727273	1.18763509361113	0.00395878364537	0.014404657870224
0.020833333333333	1.23607292129427	0.004120243070981	0.014992153422946
0.017857142857143	1.35116456498385	0.00450388188328	0.016388083671208


==> pictures/biegebalken_comparison/new/v4_rho1.5_nu0.032_results.csv <==
0.25	34.1784077012857	0.113928025670952	0.412492742956921
0.125	16.276230105219	0.05425410035073	0.196434744993906
0.083333333333333	8.55355330962042	0.028511844365402	0.103231218304557
0.0625	5.14945731162656	0.017164857705422	0.062147827066049
0.05	3.30034725885024	0.011001157529501	0.039831267313904
0.041666666666667	2.20747818124881	0.007358260604163	0.026641636964458
0.035714285714286	1.57094873242832	0.005236495774761	0.018959483348304
0.03125	1.26093892986468	0.004203129766216	0.015218033631844
0.027777777777778	0.990244830035798	0.003300816100119	0.011951077701171
0.025	0.901315946238466	0.003004386487462	0.010877811809844
0.022727272727273	0.914773295497342	0.003049244318324	0.011040226014662
0.020833333333333	0.997193209548803	0.003323977365163	0.012034936380296
0.017857142857143	1.15456098736201	0.00384853662454	0.013934178348809


==> pictures/biegebalken_comparison/v1_rho0.5_nu0.004.csv <==
0.125	5.97194031946178	0.079625870926157
0.08333	2.41769400055142	0.032235920007352
0.0625	1.09311096042729	0.014574812805697
0.0417	0.61989948837511	0.008265326511668
0.03125	0.393744853748858	0.005249931383318
0.025	0.34008307569516	0.004534441009269
0.0179	0.338510102657957	0.004513468035439


==> pictures/biegebalken_comparison/v1_rho0.5_nu0.008.csv <==
0.125	4.90715102420745	0.065428680322766
0.08333	1.68919819647403	0.022522642619654
0.0625	0.706954326097325	0.009426057681298
0.0417	0.411025349404832	0.005480337992064
0.03125	0.276994965368299	0.003693266204911
0.025	0.267351013497786	0.00356468017997
0.0179	0.274639819810677	0.003661864264142


==> pictures/biegebalken_comparison/v1_rho0.5_nu0.016.csv <==
0.125	3.76864820666698	0.05024864275556
0.08333	1.11379332365169	0.014850577648689
0.0625	0.450695143852925	0.006009268584706
0.0417	0.283396766991048	0.003778623559881
0.03125	0.226583969773129	0.003021119596975
0.025	0.243976364468483	0.003253018192913
0.0179	0.262639393526893	0.003501858580359


==> pictures/biegebalken_comparison/v1_rho1.0_nu0.004.csv <==
0.125	6.75130751714063	0.090017433561875
0.08333	3.2295591439142	0.043060788585523
0.0625	1.57107168916434	0.020947622522191
0.0417	0.91241706938345	0.012165560925113
0.03125	0.577234004428213	0.007696453392376
0.025	0.456404250198984	0.006085390002653
0.0179	0.448264007802067	0.005976853437361


==> pictures/biegebalken_comparison/v1_rho1.0_nu0.008.csv <==
0.125	5.97283110603499	0.079637748080467
0.08333	2.41780149393638	0.032237353252485
0.0625	1.09321794283182	0.014576239237758
0.0417	0.619874495889647	0.008264993278529
0.03125	0.393596386439745	0.005247951819197
0.025	0.339805346737246	0.004530737956497
0.0179	0.338140330086355	0.004508537734485


==> pictures/biegebalken_comparison/v1_rho1.0_nu0.016.csv <==
0.125	4.90823586955411	0.065443144927388
0.08333	1.68938541428866	0.022525138857182
0.0625	0.707084253119684	0.009427790041596
0.0417	0.410880393554028	0.005478405247387
0.03125	0.276555591617467	0.003687407888233
0.025	0.267069658124113	0.003560928774988
0.0179	0.273907898710661	0.003652105316142


==> pictures/biegebalken_comparison/v1_rho1.5_nu0.004.csv <==
0.125	7.01916267294482	0.093588835639264
0.08333	3.70733020812267	0.049431069441636
0.0625	1.85620973473385	0.024749463129785
0.0417	1.10302659912599	0.01470702132168
0.03125	0.710366096783192	0.009471547957109
0.025	0.547004190152801	0.007293389202037
0.0179	0.528983293493672	0.007053110579916


==> pictures/biegebalken_comparison/v1_rho1.5_nu0.008.csv <==
0.125	6.47539772197989	0.086338636293065
0.08333	2.88774083347131	0.038503211112951
0.0625	1.36748552292091	0.018233140305612
0.0417	0.782749020915961	0.010436653612213
0.03125	0.493169862340877	0.006575598164545
0.025	0.402299207019071	0.005363989426921
0.0179	0.397453363078353	0.005299378174378


==> pictures/biegebalken_comparison/v1_rho1.5_nu0.016.csv <==
0.125	5.55482785934617	0.074064371457949
0.08333	2.10130729618469	0.028017430615796
0.0625	0.917688777291323	0.012235850363884
0.0417	0.522319553941115	0.006964260719215
0.03125	0.336635965382925	0.004488479538439
0.025	0.303874724124836	0.004051662988331
0.0179	0.304914497762305	0.004065526636831


==> pictures/biegebalken_comparison/v2_rho0.5_nu0.004.csv <==
0.125	11.441268272043448	0.077610867482554
0.08333	4.71176142252688	0.031411742816846
0.0625	2.13677849645628	0.014245189976375
0.0417	1.21404675278197	0.008093645018546
0.03125	0.781806531138045	0.00521204354092
0.025	0.689438413908413	0.004596256092723
0.0179	0.700723227828395	0.004671488185523


==> pictures/biegebalken_comparison/v2_rho0.5_nu0.008.csv <==
0.125	9.60758834794425	0.064050588986295
0.08333	3.31207668569626	0.022080511237975
0.0625	1.38886616261877	0.009259107750792
0.0417	0.806037200105216	0.005373581334035
0.03125	0.552031568496689	0.003680210456645
0.025	0.545799280199535	0.003638661867997
0.0179	0.574380538133941	0.00382920358756


==> pictures/biegebalken_comparison/v2_rho0.5_nu0.016.csv <==
0.125	7.42164780542086	0.049477652036139
0.08333	2.20758486515662	0.014717232434378
0.0625	0.888818518870207	0.005925456792468
0.0417	0.550862337991819	0.003672415586612
0.03125	0.445130573660526	0.002967537157737
0.025	0.489209703541031	0.003261398023607
0.0179	0.538225361355193	0.003588169075701


==> pictures/biegebalken_comparison/v2_rho0.5_nu0.032.csv <==
0.125	5.43813766889312	0.036254251125954
0.08333	1.45467108393106	0.009697807226207
0.0625	0.582175214637664	0.003881168097584
0.0417	0.43226708582471	0.002881780572165
0.03125	0.447457908143174	0.002983052720955
0.025	0.520113724308143	0.003467424828721
0.0179	0.582228925893536	0.003881526172624


==> pictures/biegebalken_comparison/v2_rho1.0_nu0.004.csv <==
0.125	13.1271841874234	0.087514561249489
0.08333	6.25882093865764	0.041725472924384
0.0625	3.05177251004442	0.020345150066963
0.0417	1.77757031145815	0.011850468743054
0.03125	1.13614213620772	0.007574280908051
0.025	0.916103019775346	0.006107353465169
0.0179	0.913946688382151	0.006092977922548


==> pictures/twoway_oscillating/discret_comparison.csv <==
"min(displacement (0))"	"min(velocity (0))"
1.263279942915E-09	2.526559885829E-05
7.81935538593E-09	0.000105855910002
2.551418743673E-08	0.000248040731014
6.089288920194E-08	0.00045953330429
1.211927614591E-07	0.000746464140852
2.142350626444E-07	0.001114381882854
3.483939517575E-07	0.001568795899408
5.325448530644E-07	0.002114222126729
7.760462372367E-07	0.002755805556718
1.088735625647E-06	0.00349798221149
1.480905019139E-06	0.004345405658348
1.963141166824E-06	0.005299317295354
2.545971474553E-06	0.006357288859234
3.239746240273E-06	0.007518206455158
4.055445365839E-06	0.008795776056166
5.006150835898E-06	0.01021833334501
6.107396237568E-06	0.01180657468839
7.375563596951E-06	0.01355677249927
8.826254061824E-06	0.01545703679817
1.047427029719E-05	0.01750328790913
1.233380257467E-05	0.01968735764051
1.441786436708E-05	0.02199387820776
1.673831658068E-05	0.02441516606417
1.930643368362E-05	0.02694717599454
2.213290001319E-05	0.02958215059691
2.522796719959E-05	0.03231919313106
2.860197393814E-05	0.03516094163997
3.226528894421E-05	0.0381053584814
3.62282721109E-05	0.04115430485236
4.050165684217E-05	0.04431338977314
4.509687883835E-05	0.04759105015046
5.002653067593E-05	0.05100198660117
5.530448666016E-05	0.05455713308326
6.094553539178E-05	0.05826384154929
6.696545167485E-05	0.06213448411197
7.338122424486E-05	0.06618096728829
8.021095388699E-05	0.0704136255544
8.747378533668E-05	0.07484300343935
9.518993964129E-05	0.07948008265285
0.000103380959406	0.08434031265003
0.000112070030572	0.08944111065554
0.000121282233751	0.09480295292724
0.000131044555679	0.1004434856381
0.000141385080232	0.1063670054215
0.000152332259933	0.1125765885982
0.000163915415903	0.1190865307965
0.00017616583319	0.1259218149494
0.000189117414007	0.1331098013856
0.000202806458761	0.1406710936939
0.00021727120989	0.1486239288849
0.000232551818385	0.1569882410227
0.000248690215759	0.1657797064582
0.000265729505489	0.1750060881365
0.000283713515825	0.1846741185766
0.000302686934792	0.194794260779
0.00032269514547	0.2053699527736
0.000343784034234	0.2164078225053
0.000366000280413	0.2279171010658
0.000389390966486	0.239896620407
0.000414003346176	0.2523509733979
0.000439885531352	0.2652927301085
0.000467087102711	0.2787386970809
0.000495659306231	0.2927053733077
0.000525654919461	0.3072068912893
0.000557128194801	0.3222586155179
0.000590134973259	0.3378769536456
0.000624732898259	0.3540815463469
0.000660981520788	0.3708909042295
0.000698941532199	0.3883093239963
0.000738673337611	0.406326784249
0.000780236743452	0.4249413325618
0.000823692044361	0.4441646856311
0.000869100497487	0.46400437689
0.000916523800446	0.4844616822838
0.000966024148698	0.505545282755
0.001017664919844	0.5272701401721
0.001071510823971	0.5496479423546
0.001127627898255	0.5726935433245
0.001186084030425	0.5964291000814
0.001246949161401	0.6208735194342
0.001310295141687	0.6460460862877
0.001376196072143	0.6719725228481
0.001444728565158	0.6986773374405
0.001515971482548	0.7261810103615
0.001590005558121	0.7545005010992
0.001666913046515	0.783649266782
0.001746777447637	0.8136387556624
0.001829683444254	0.8444811766715
0.001915717135705	0.8761926523566
0.002004966259452	0.9087898225825
0.002097520202122	0.9422890308054
0.002193470203236	0.9767109914732
0.00229290967055	1.012078354823
0.002395934275082	1.048413735807
0.00250264176804	1.085736123364
0.002613131632681	1.124061169439
0.002727505246194	1.163411100826
0.002845866396403	1.20381190336
0.002968321467703	1.245289522631
0.003094979214231	1.287865407945
0.003225949922387	1.33154875516
0.003361344790826	1.376348613618
0.0035012761549	1.42227866788
0.003645857434516	1.469346924439
0.003795202615511	1.517556695445
0.003949426110487	1.566913204077
0.004108642973442	1.617424055023
0.00427296889486	1.669094373349
0.004442519993726	1.721927603964
0.004617412793738	1.775928396268
0.004797764196524	1.831099659468
0.004983691158761	1.88743958527
0.005175310383678	1.944944913069
0.005372738352551	2.00361446438
0.005576091171606	2.063441916733
0.005785483947942	2.124413609974
0.006001030260667	2.18651264453
0.0062228416115	2.249714372124
0.00645102665162	2.313986430286
0.006685690580613	2.379292149562
0.006926934626591	2.44558877001
0.007174855424108	2.512827180322
0.00742954455986	2.580955534719
0.007691088457078	2.649922409646
0.007959568251332	2.719673475435
0.008235059336496	2.79014822784
0.008517630819235	2.861281426948
0.008807345187346	2.933005935267
0.00910425832345	3.00525678682
0.00940841973104	3.077971364984
0.009719872647873	3.151086971674
0.01003865400368	3.224540144481
0.01036479449066	3.298269595122
0.01069831890748	3.372218741287
0.01103924654585	3.446334025995
0.01138759147968	3.520564650592
0.0117433629245	3.594864245944
0.01210656583268	3.669193917537
0.01247720162378	3.74352190456
0.01285526879798	3.817821579423
0.01324076360355	3.89207453195
0.01363368083157	3.966270028412
0.01403401438717	4.040401083698
0.01444175768505	4.114464873912
0.01485690417628	4.188464950681
0.01527944791739	4.262409871405
0.01570938390836	4.336309948017
0.01614670830906	4.410178065965
0.01659141869373	4.484029627443
0.01704351417602	4.557880018392
0.0175029953865	4.631744191159
0.01796986441459	4.705636370795
0.01844412466664	4.779568670095
0.018925780628	4.853550557155
0.01941483774869	4.927591856686
0.0199113025717	5.001704603539
0.02041518282691	5.075900500646
0.02092650551416	5.150553244229
0.02144558716529	5.23107977851
0.02197280181861	5.313213287785
0.0225083689738	5.398129816024
0.02305262907942	5.487072296421
0.02360582168448	5.576779804691
0.02416823435568	5.671473619328
0.02474014782402	5.766795747485
0.02532179322535	5.866112279158
0.02591344996468	5.96702250751
0.02651530516724	6.070081543653
0.02712761245644	6.176064240192
0.02775052474795	6.282181590112
0.02838417527019	6.390828854692
0.02902867976859	6.499261113214
0.02968411918077	6.609527130429
0.03035046911449	6.717471544021
0.0310278442046	6.830030258089
0.03171617977082	6.936681066398
0.03241522388947	7.044201306559
0.03312528324996	7.15698590323
0.03384618620922	7.261073282066
0.03457764929841	7.368188501759
0.03531977133139	7.4742521577
0.036072588012	7.58208145462
0.03683611095294	7.688377364032
0.03761022195425	7.793842662176
0.03839488266045	7.899371461943
0.03919001066159	8.003188560914
0.03999543113254	8.105220858005
0.04081100346828	8.206225856885
0.04163689542468	8.311613270985
0.04247379625778	8.42640339114
0.0433223784967	8.545241387157
0.0441828586482	8.664361642865
0.04505521364389	8.782738270869
0.04593963759609	8.905740773279
0.04683615794504	9.024666205715
0.04774456092362	9.143393365841
0.04866508614666	9.26711109496
0.04959768710856	9.384908143037
0.05054225683067	9.506486299136
0.05149901228133	9.628622714016
0.05246781955109	9.747522681255
0.05344864055561	9.868897409129
0.05444171991971	9.992689872799
0.05544706904648	10.11429266262
0.05646470032721	10.23833295202
0.05749496391826	10.36693886891
0.0585381489936	10.49676263787
0.05959418122475	10.62388198515
0.06066297745672	10.7520426544
0.0617446900613	10.88220943704
0.06283924952735	11.00897988411
0.06394660994249	11.13822841859
0.06506689648544	11.26750244052
0.06619993923351	11.39335252086
0.0673454369681	11.51660217089
0.0685034154962	11.64296839102
0.06967403626481	11.76944698132
0.07085684835068	11.88679473609
0.07205097081431	11.99565453645
0.07325559286877	12.09678655283
0.07447015089009	12.19437387351
0.07569409266586	12.28446164194
0.07692693349723	12.37235498531
0.07816846287741	12.45823261837
0.07941828573679	12.53822456911
0.08067569450717	12.60995083863
0.08193973265667	12.67081215139
0.08320928627156	12.72026014642
0.08448392911998	12.77259682195
0.08576425372957	12.83389536985
0.08705090611435	12.89915232575
0.08834409194965	12.96456438025
0.08964374369627	13.02847055218
0.09094994420399	13.09553960207
0.09226316664877	13.16890929352
0.0935835418211	13.23859415324
0.09491060090153	13.30258745531
0.09624404610117	13.36631653748
0.09758428791581	13.43851975535
0.09893222717908	13.5202655101
0.1002884856717	13.60490434261
0.1016530750948	13.68688411886
0.103025500011	13.76161420503
0.104405218452	13.83275461454
0.105792898412	13.92084458568
0.1071900264298	14.02171577086
0.1085973706889	14.12516941162
0.1100150557528	14.22853186598
0.1114430198044	14.33074916567
0.1128816149219	14.44115318454
0.1143316541891	14.55963215995
0.1157932409988	14.67210403401
0.1172654388782	14.77185355268
0.1187474266503	14.86790189104
0.1202393769587	14.97110427704
0.121741673489	15.07482632813
0.1232536540187	15.16478426533
0.1247731437943	15.225011248
0.1262974809924	15.26173271365
0.1278256568017	15.30178347205
0.1293584262039	15.35360457223
0.1308972147939	15.42216722673
0.1324434966842	15.50347057889
0.1339982074271	15.59074427922
0.1355611278069	15.66766331811
0.1371311517672	15.73281588683
0.1387072131417	15.78841160355
0.1402886740352	15.84080626703
0.1418755950364	15.89761375583
0.1434681365296	15.95321610788
0.1450662378126	16.00880955404
0.1466701997376	16.07042894515
0.1482807334861	16.14024602555
0.1498984708118	16.21450048719
0.1515238722693	16.2935286626
0.1531572142373	16.37331069756
0.1547986585615	16.45557578723
0.1564479917208	16.5310873977
0.158104511102	16.59930022743
0.1597677498468	16.66547466722
0.1614379415874	16.73836014624
0.1631153640325	16.81008875588
0.164799103001	16.8646906144
0.1664868519986	16.89028933742
0.1681760840175	16.89435103997
0.1698663847961	16.91166453202
0.1715600064069	16.96076768321
0.1732594238895	17.02758196888
0.1749644134937	17.07221011563
0.1766717179127	17.07387826382
0.1783772900353	17.03756418779
0.1800791669043	16.99997319411
0.1817785277718	16.98724415532
0.1834782299179	17.00679876628
0.1851810824345	17.0502515665
0.1868890214946	17.10852963556
0.1886030095858	17.17123218776
0.1903228377652	17.22533140022
0.1920475375652	17.26866459921
0.1937758850748	17.29828559315
0.1955063242222	17.31049735565
0.197237520428	17.31342675984
0.1989690240106	17.31664489138
0.2007009435175	17.32174524764
0.2024331867494	17.32311939061
0.2041659530015	17.33220565007
0.205900415903	17.35705238145
0.2076379542564	17.39371468669
0.2093791949984	17.43110015218
0.2111239284978	17.46356983548
0.2128715915368	17.48969094453
0.2146218587326	17.51565297282
0.2163747488217	17.54214880765
0.2181305188533	17.57325182487
0.2198896084289	17.60853968745
0.2216521761704	17.64281514265
0.223417625694	17.66617533
0.2251849586085	17.68048295857
0.2269536163391	17.69267165389
0.2287231908824	17.6988192125
0.2304934781647	17.70692643306
0.2322643659475	17.71082922264
0.2340351407617	17.70466706247
0.2358043303769	17.67912524138
0.2375706294905	17.64685703008
0.2393340975278	17.62250371562
0.2410949749625	17.59504497901
0.2428524869863	17.55519549769
0.2446058263945	17.51159266601
0.246355584951	17.48357846426
0.2481038754439	17.48223139349
0.2498524036359	17.48833244629
0.2516009586712	17.48276825856
0.253347825271	17.45456373866
0.2550906011715	17.40095427073
0.2568281742603	17.35050750434
0.2585615314241	17.31663577221
0.2602920386899	17.2935095443
0.2620207063737	17.27984413102
0.263747972187	17.26547213643
0.2654733711404	17.24250693096
0.2671958346116	17.20676249345
0.2689137635982	17.15181723774
0.2706254615025	17.0821408489
0.272330800176	17.02463262064
0.2740319935972	16.99923580272
0.2757305548557	16.97198936724
0.2774246679764	16.91027304688
0.279111777272	16.83191286641
0.2807917881712	16.76830511606
0.2824658369904	16.71267126952
0.2841343063998	16.6567169184
0.2857977337145	16.61182937448
0.2874562373362	16.55824306037
0.2891065220654	16.44745152357
0.2907438561835	16.29923083852
0.2923657698321	16.13904213292
0.2939722240838	15.99004290087
0.2955663666899	15.8928092222
0.2971547179847	15.87421667309
0.2987433449477	15.89832258678
0.3003335409534	15.90559752636
0.3019214541913	15.85266723234
0.3035018346621	15.7549421837
0.3050716478661	15.64132189655
0.3066308231181	15.54218314389
0.308181775121	15.47685691332
0.3097273797886	15.43523643983
0.3112677910207	15.37298820129
0.3127987668282	15.24652794799
0.3143130927922	15.03999133362
0.315805820631	14.81456544233
0.3172788395814	14.64581356502
0.3187391873213	14.56114123276
0.3201942249934	14.5396122099
0.3216474137861	14.52416364369
0.3230960489844	14.44854032163
0.3245321869572	14.27421913482
0.3259482385652	14.04681302555
0.327343030177	13.84901920995
0.3287232263231	13.75490371278
0.3300992660958	13.76589174001
0.3314786015629	13.82081760279
0.3328606719025	13.82058918844
0.3342366817943	13.69960864826
0.3355955277374	13.47731021365
0.3369312463033	13.23706110399
0.3382461630082	13.06127299384
0.3395480092215	12.97565127171
0.3408444603309	12.95337091666
0.3421371895581	12.9012136277
0.3434203786597	12.76256840371
0.3446858948789	12.5477559802
0.3459291689837	12.31772611649
0.3471522454511	12.14380323263
0.3483636942112	12.08517196904
0.3495732062388	12.10506858332
0.3507837199506	12.10520565224
0.3519908038973	12.03647328134
0.3531863589266	11.87462730524
0.3543624343625	11.64688141186
0.3555160239822	11.42491098256
0.3566519063215	11.29273580324
0.3577787280382	11.24369853046
0.3589015722842	11.2131863899
0.3600182721485	11.12081089602
0.3611214410689	10.94256751247
0.3622030201652	10.68901441289
0.3632595256269	10.4410948211
0.364295024414	10.26888092146
0.3653175548753	10.18172830461
0.3663328820368	10.12481492587
0.3673414410093	10.04636452326
0.3683388765041	9.902345372092
0.369318331635	9.686757245806
0.3702752661213	9.451932481112
0.3712113865452	9.270475996288
0.3721337283578	9.176360256712
0.3730502781866	9.154636318643
0.3739646864824	9.133529596947
0.3748731314727	9.035370208895
0.3757671418921	8.844838179018
0.3766408260811	8.628845602429
0.3774941199264	8.437031303707
0.3783311780241	8.304130650246
0.3791580942132	8.23419313124
0.379978121536	8.166353323642
0.3807889324088	8.049864133119
0.3815848392471	7.868272633693
0.3823616217738	7.667377898988
0.3831190701316	7.481589256737
0.3838604627611	7.346263333192
0.3845914551903	7.273585251324
0.3853170349208	7.23800935942
0.386037486695	7.171026124357
0.3867481892531	7.043025037504
0.3874439731498	6.872652895722
0.3881227320492	6.702525092145
0.3887868199466	6.579232857307
0.3894414245218	6.512858645441
0.3900908733874	6.476118667058
0.3907341999761	6.390413107732
0.3913665077973	6.255743315131
0.3919834301869	6.082704477723
0.3925841333268	5.931358318977
0.3931716601602	5.819178349496
0.3937504307661	5.756233769295
0.3943230673582	5.696498071883
0.3948884330856	5.610816477279
0.3954434107476	5.488736761319
0.3959845888369	5.334825024421
0.396509640292	5.166204079533
0.3970200836831	5.042663740557
0.3975212178476	4.980019550086
0.3980164465441	4.924554380623
0.3985057650982	4.861816700422
0.3989874515761	4.771912858515
0.3994588304582	4.655664782497
0.3999182457843	4.532641740547
0.4003660566229	4.423575031264
0.4008038804869	4.332902249274
0.4012333174999	4.255838010839
0.4016550213449	4.178238888743
0.4020681866508	4.085067228264
0.4024707626224	3.96645220324
0.4028611476897	3.84124914421
0.4032394999888	3.725796837864
0.4036080713625	3.645630635911
0.4039694007925	3.580957962833
0.4043240388174	3.511802535878
0.4046708755746	3.4249326089
0.4050086623768	3.330803434566
0.4053373377077	3.242703183399
0.4056561943256	3.13442917531
0.405965025375	3.042191811383
0.4062651754512	2.960809713963
0.4065585296027	2.906273315416
0.4068462103201	2.847341032222
0.4071266324067	2.761100701002
0.4073973538207	2.653327578266
0.4076577578281	2.554752569521
0.4079093096664	2.47628419721
0.4081540721883	2.418966239468
0.4083932876367	2.365342729321
0.4086260199819	2.28930417362
0.4088501338769	2.192973726963
0.4090648635393	2.101619521854
0.4092713150221	2.027410132973
0.4094701969357	1.95022813987
0.4096619578109	1.884989363445
0.4098479808394	1.835471206939
0.4100293619575	1.792151155834
0.4102055957332	1.732524356736
0.4103748665946	1.652892871021
0.410535879639	1.567368018683
0.4106898455857	1.511950914812
0.4108392546328	1.476230026276
0.4109853608453	1.445894225037
0.411127325391	1.393396687354
0.4112640392128	1.340879750285
0.4113947177148	1.272690288479
0.4115190987201	1.214929818798
0.4116375892934	1.154881646204
0.41175064595	1.106251486777
0.4118589725034	1.060279579833
0.4119633613616	1.027497584266
0.4120643185206	0.9916455958628
0.4121609763742	0.9415114758485
0.4122519084977	0.8771309941221
0.4123370421837	0.8255427260683
0.4124182287836	0.7981892726129
0.4124971800339	0.7808357328595
0.4125735145768	0.745855126168
0.4126458968108	0.7017895541867
0.4127136364597	0.6530034221469
0.4127768328141	0.6109236657885
0.412835781937	0.5680587920815
0.4128907034431	0.5303713302656
0.4129419984417	0.4955286424047
0.4129902756577	0.4700156770105
0.4130359966594	0.4444043568037
0.4130789033341	0.4137291379648
0.4131178567717	0.3653396132613
0.4131521355011	0.3202349761359
0.4131826127331	0.2893096626995
0.4132105074488	0.2685846516688
0.4132364191289	0.2496489509031
0.4132596444558	0.2148575863703
0.41327878009	0.1678550977904
0.4132937140813	0.1308247284869
0.4133052694639	0.1002829228037
0.413313724567	0.0688191398458
0.413319145285	0.03959521965407
0.4133219304515	0.0161081100814
0.4133226811614	-0.001093910608688
0.4133213602291	-0.0253247356377
0.4133170848542	-0.06018276202485
0.41330914785	-0.09855732318829
0.4132976625982	-0.1311477123545
0.4132835849007	-0.1504062373788
0.4132678508489	-0.1642747989208
0.4132502716171	-0.1873098364194
0.4132298780223	-0.2205620594141
0.4132059658997	-0.2576803927786
0.4131787393449	-0.2868507043513
0.4131487537653	-0.312860887243
0.4131162175468	-0.3378634823566
0.4130811737956	-0.3630115418346
0.4130440352435	-0.3797595011911
0.4130051526166	-0.3978930366648
0.4129642567647	-0.4200240007394
0.4129206135103	-0.4528410880794
0.4128739147776	-0.4811335652139
0.4128248057211	-0.5010475653471
0.4127741830421	-0.5114060145115
0.4127220991536	-0.5302717540762
0.4126678671594	-0.5543681311756
0.4126109204029	-0.5845669990649
0.4125511482695	-0.6108756675676
0.4124888710631	-0.6346684616656
0.4124244975552	-0.6528016958982
0.4123581037625	-0.6750741577216
0.4122895931785	-0.695137523353
0.4122190814991	-0.7150960643357
0.4121466830183	-0.7328735508836
0.4120718975884	-0.7628350465129
0.4119942515918	-0.7900848869594
0.4119140325657	-0.8142956351039
0.4118319200548	-0.8279545824407
0.4117483039041	-0.844368431035
0.4116627607166	-0.8664953192965
0.4115745760453	-0.8971981075956
0.4114834063894	-0.9261950088567
0.4113894891859	-0.9521490627612
0.4112930910666	-0.9758133230898
0.4111942638771	-1.000730466869
0.4110929807127	-1.024932819737
0.4109892155762	-1.050369910196
0.4108829308677	-1.075324259727
0.410773961843	-1.104056235305
0.4106618839597	-1.137501431016
0.4105465061898	-1.170053967182
0.4104280871237	-1.198327353894
0.41030699887	-1.223437719451
0.4101832471847	-1.251595988173
0.4100561368441	-1.29061082248
0.409925057477	-1.330976520385
0.4097900559352	-1.36905431517
0.4096513816202	-1.404431984292
0.4095091409663	-1.440381093582
0.4093632063898	-1.478310436652
0.4092135592786	-1.514631788343
0.4090604609205	-1.547335372701
0.4089043836405	-1.57421022706
0.4087452313478	-1.608835627169
0.4085826098975	-1.643593380134
0.4084166237958	-1.676128653519
0.4082477120827	-1.702105608726
0.4080758966261	-1.734203522791
0.4079007346031	-1.769036936395
0.4077219812952	-1.806029221795
0.4075398555385	-1.836485912826
0.4073549841634	-1.860941588634
0.407167683239	-1.885076899101
0.4069778098633	-1.912390615033
0.4067851030323	-1.941746004873
0.4065899163441	-1.961987759575
0.4063928107208	-1.980124706531
0.4061940875464	-1.994338782428
0.4059934943691	-2.017524762682
0.4057905817274	-2.040728070441
0.4055853603541	-2.06369939674
0.4053779770413	-2.083966857961
0.4051684836646	-2.105900676969
0.4049567775579	-2.128221456775
0.4047429641545	-2.148046611587
0.4045273686388	-2.163863702111
0.4043097831572	-2.187845930182
0.4040893723445	-2.220370323956
0.4038654355685	-2.258365195973
0.4036380122701	-2.290100772088
0.4034075094591	-2.319955447403
0.4031739188174	-2.351857387226
0.402936916686	-2.388185240462
0.4026960408307	-2.429331865354
0.4024508233522	-2.475017705608
0.4022011629949	-2.518189439807
0.4019472470704	-2.560129049616
0.4016895665491	-2.593481377749
0.4014286530895	-2.624787812671
0.4011646003826	-2.656266326269
0.4008970645666	-2.694449993482
0.4006252042517	-2.742756304689
0.4003480530486	-2.800267757718
0.4000649658544	-2.861476125167
0.3997761181805	-2.915477352773
0.3994823915823	-2.95905461173
0.3991843005615	-3.002765803918
0.3988815637013	-3.051971399459
0.3985738297541	-3.102707544975
0.3982609672777	-3.154541983172
0.3979430293268	-3.204217035792
0.397620498671	-3.246396078675
0.3972943689768	-3.276197806846
0.3969651597145	-3.307987439044
0.3966325023775	-3.345159300643
0.3962953080148	-3.39872795364
0.3959525118874	-3.457194593403
0.3956036607355	-3.51982844533
0.3952491957362	-3.569471540513
0.3948905355808	-3.603731566533
0.394528942468	-3.628130691131
0.3941642655327	-3.665408014645
0.393795069554	-3.718511558973
0.3934198501104	-3.785877313338
0.3930379854815	-3.851415264938
0.3926496907946	-3.914478472713
0.3922554880146	-3.969577127497
0.3918562700694	-4.014781776558
0.3914532506161	-4.04560728809
0.3910469013384	-4.081378267337
0.3906364852806	-4.126942888547
0.3902213264514	-4.176233695061
0.3898019065913	-4.21216350624
0.3893794296741	-4.237374838349
0.3889548806012	-4.253606620277
0.3885283182249	-4.277640904138
0.3880985690163	-4.317343268538
0.3876638031783	-4.377973492162
0.3872228600633	-4.440888807898
0.3867760796981	-4.49471849461
0.3863247099977	-4.532675514884
0.3858697152814	-4.567218810567
0.3854112703841	-4.601679135768
0.3849487953553	-4.647821440209
0.384480973347	-4.708618726256
0.3840062852831	-4.785142550074
0.3835243469165	-4.853624782073
0.3830365287193	-4.902739162532
0.3825448975585	-4.929884054242
0.3820507359634	-4.953347846465
0.381553839436	-4.984582701799
0.3810529447699	-5.033310620855
0.3805465144038	-5.095296700184
0.3800336975673	-5.161040029744
0.379515450702	-5.203897276744
0.378993824642	-5.228623924419
0.3784698609094	-5.250650726229
0.3779426977155	-5.292613152373
0.3774102203681	-5.35693379567
0.3768702899736	-5.44167409365
0.3763216505199	-5.531114981663
0.3757644681822	-5.612531771693
0.375200361718	-5.669597511342
0.374631864006	-5.700356728663
0.3740602627145	-5.731669102228
0.3734847474606	-5.778635975306
0.3729033962394	-5.84838844968
0.3723147073614	-5.925389109414
0.3717184604579	-5.99954896049
0.3711158837252	-6.051985693127
0.3705084781877	-6.09612505821
0.3698964901013	-6.143636669392
0.3692785140516	-6.215884323996
0.3686523443492	-6.307509724827
0.3680165096639	-6.409183980877
0.3673708906584	-6.503196129061
0.3667168829135	-6.576958769044
0.3660569948968	-6.620801565494
0.3653933321351	-6.65245366705
0.3647257329947	-6.6995291414
0.3640513563541	-6.788003671672
0.3633670811066	-6.8975012781
0.3626719334299	-7.00545225537
0.3619671300901	-7.090614539755
0.3612546725185	-7.158536893942
0.360535893219	-7.217049095087
0.3598105587037	-7.289641211758
0.3590769039102	-7.383454658035
0.3583330883187	-7.492857171433
0.3575788255855	-7.592397493079
0.3568151556579	-7.681001058875
0.3560432409486	-7.757293127349
0.3552643555121	-7.82041560146
0.3544785663867	-7.895366906318
0.3536843320576	-7.989319675674
0.3528794398213	-8.108525052013
0.3520625629522	-8.229012328744
0.3512344444435	-8.333357844707
0.3503968364966	-8.418801094567
0.3495515336865	-8.487255107475
0.3486995614292	-8.552190037811
0.3478409925191	-8.619188164042
0.3469749529729	-8.701602760382
0.3461008222278	-8.781012141952
0.3452190675191	-8.854082032505
0.3443307479259	-8.912309831431
0.3434359731821	-8.983185044061
0.3425327269896	-9.081738804904
0.3416179200203	-9.214400581005
0.3406895821297	-9.352357231365
0.3397475384683	-9.48851599637
0.3387925304213	-9.611644943576
0.3378257957148	-9.723049187897
0.3368483194432	-9.826476243931
0.3358602215274	-9.935482070816
0.3348600779271	-10.06738993585
0.3338463889641	-10.20638932446
0.3328190785066	-10.33981982586
0.3317799803146	-10.44214401406
0.3307324677498	-10.50810728146
0.3296793885515	-10.55347668437
0.328621055257	-10.61318920665
0.3275553007559	-10.70190081451
0.3264804051895	-10.7960105144
0.3253960345148	-10.89140297786
0.3243017622287	-10.99404274469
0.3231957318897	-11.12656403469
0.3220755501552	-11.27707065571
0.3209393383721	-11.44716500646
0.3197854839013	-11.62992441031
0.3186120736439	-11.83828073761
0.3174181158075	-12.04087599051
0.3162045777353	-12.22988545245
0.3149732735686	-12.3961978815
0.3137260339335	-12.54859482091
0.3124650131752	-12.67182034614
0.3111937785241	-12.75287267503
0.3099157375218	-12.8079473701
0.3086325457617	-12.85588783333
0.3073440614034	-12.91379933137
0.306048854054	-12.99034765737
0.3047444023369	-13.09868668414
0.3034267281031	-13.25479799331
0.3020909456141	-13.46085178594
0.3007338838979	-13.68038253873
0.2993545743002	-13.90580941351
0.2979525575985	-14.1345246214
0.2965264230331	-14.38816668669
0.2950738559256	-14.6631754624
0.2935934798307	-14.9443464359
0.2920863985437	-15.19727930537
0.2905574658904	-15.38137376059
0.2890145654969	-15.47663410786
0.2874645907247	-15.522861336
0.2859115294085	-15.53836498845
0.2843565789519	-15.56064414429
0.2827970019785	-15.63089532335
0.2812259922857	-15.78929853376
0.2796363467248	-16.00361268331
0.2780252964865	-16.21739208169
0.276394137571	-16.40578622957
0.2747439544296	-16.59787659738
0.2730730298465	-16.82061506627
0.2713775484526	-17.08901281001
0.2696521072666	-17.41981091086
0.267892780615	-17.76672212132
0.2661034217238	-18.02045570276
0.2642953134568	-18.14170963636
0.2624792552594	-18.17945431291
0.2606594370562	-18.21690974973
0.2588330191	-18.31144937497
0.2569910590442	-18.52775174122
0.2551228483972	-18.83646119778
0.2532225317132	-19.16987248292
0.2512932551172	-19.41565943637
0.2493458534192	-19.53237452395
0.2473876140636	-19.63241258901
0.2454169289299	-19.78129008377
0.2434261390146	-20.03450822358
0.241406355883	-20.36115440714
0.2393553249139	-20.65946497626
0.2372797852171	-20.85132895943
0.2351887241593	-20.96989219674
0.2330815014256	-21.17456247745
0.2309481265687	-21.49293466056
0.2287861082452	-21.74743180957
0.2266025609074	-21.92351494637
0.2244029218954	-22.06926529212
0.222189085039	-22.20747183583
0.2199587959989	-22.39830896782
0.2177067515234	-22.64258054089
0.2154272248747	-22.94795243289
0.213115273014	-23.29108478116
0.210767676653	-23.66084243963
0.2083855272242	-23.98214613597
0.2059731246256	-24.26590583525
0.2035349844038	-24.49689860146
0.2010800534044	-24.60172138758
0.1986185949348	-24.62744800289
0.1961521950284	-24.70055012596
0.1936724027085	-24.89529627111
0.19116462437	-25.26027049998
0.1886183238181	-25.66574053807
0.1860379119554	-25.94249671462
0.1834305739849	-26.20426269571
0.1807980596414	-26.44602417513
0.1781382785961	-26.74959673156
0.1754448339824	-27.11929554131
0.1727140132474	-27.49711915847
0.1699442040692	-27.89906440615
0.1671361575647	-28.26186568353
0.1642974034216	-28.51321717935
0.1614382176783	-28.67049768541
0.1585696105115	-28.70164565124
0.1556986383495	-28.71779758915
0.1528201718823	-28.85153175404
0.1499199451931	-29.1530020301
0.1469815905197	-29.6140914378
0.1440067483584	-29.8827517894
0.1410106889315	-30.03843674752
0.1379982859376	-30.20962313153
0.1349648489289	-30.45911704205
0.1318984558226	-30.86874508427
0.128788434885	-31.3316736662
0.1256345645035	-31.7457339641
0.1224422149948	-32.10125621095
0.1192114707338	-32.51362900751
0.1159416610866	-32.88256393825
0.1126377772808	-33.19511217604
0.1093082314049	-33.39580534327
0.105961181292	-33.54519691397
0.1025963977574	-33.75047377892
0.09920918603699	-33.99376062861
0.09580303536423	-34.12925282666
0.0923901887143	-34.12768017193
0.08897536457896	-34.16880253485
0.08554428532017	-34.45278264104
0.08207877148642	-34.85749403385
0.07858152841542	-35.08736738615
0.07506488711662	-35.24545858984
0.07152782015803	-35.49588058196
0.06795404926562	-35.97953726632
0.0643255669931	-36.59010818409
0.06064650349069	-36.99116186395
0.05693896671584	-37.15957363312
0.05321579824353	-37.30379581312
0.04947152409623	-37.58168713287
0.04568887270347	-38.07134072241
0.04185882306642	-38.52965201853
0.03799457256306	-38.75535804857
0.03410736111657	-38.9888708813
0.03018915306668	-39.37529011644
0.02622332180412	-39.94133513481
0.02219933273236	-40.53844630035
0.01813416426016	-40.76492314361
0.01405780061695	-40.76234972062
0.009985548294739	-40.68269672365
0.005920123193786	-40.62580529541
0.001856267283784	-40.65131290461
-0.002206680906613	-40.60765090333
-0.006262557223268	-40.50987542978
-0.01031437965585	-40.52657322179
-0.0143748953054	-40.68373976918
-0.01845822808165	-40.98291575582
-0.02256721544733	-41.19683155792
-0.02668572794904	-41.17341847631
-0.030795821175	-41.02844604282
-0.03489913120152	-41.03775448758
-0.03900897531683	-41.15912781861
-0.04312931247005	-41.24761524578
-0.04725057222914	-41.17757993599
-0.05136602494187	-41.13147431863
-0.05548502514589	-41.24852976173
-0.05962367734942	-41.52451430902
-0.06379139282133	-41.82979512907
-0.06797761789425	-41.8947063294
-0.07216483046555	-41.84954509656
-0.07635180050719	-41.88985573628
-0.08055255584943	-42.12525110843
-0.0847747220729	-42.31807336102
-0.0890035878888	-42.25924295696
-0.0932180344403	-42.02968807296
-0.09741612166312	-41.93205638345
-0.1016130857449	-42.00722525219
-0.1058224611427	-42.18028270362
-0.1100430947881	-42.23239020536
-0.1142671156888	-42.24802780714
-0.1184945246111	-42.30015063892
-0.1227270687621	-42.35073238188
-0.1269649094329	-42.40608103449
-0.131203733209	-42.37039448793
-0.1354356460523	-42.26786237655
-0.1396563137977	-42.1454925327
-0.1438666085171	-42.06040185446
-0.148070794034	-42.02330848465
-0.1522614075458	-41.78896175103
-0.156423536405	-41.45361543163
-0.1605569387971	-41.21443241103
-0.1646709462709	-41.06571706585
-0.1687754466284	-41.02429008408
-0.1728662669104	-40.79211555571
-0.176935239607	-40.58733837646
-0.1809895294617	-40.49845871614
-0.1850331913164	-40.37477837824
-0.1890762727029	-40.48684935172
-0.1931184053482	-40.35580355441
-0.1971327649341	-39.93138816475
-0.2011086192083	-39.58569731845
-0.2050550380393	-39.34267930095
-0.2089827217114	-39.21099414206
-0.2128841629726	-38.8178310821
-0.2167450103791	-38.39911704733
-0.2205668417062	-38.03750949532
-0.2243597353767	-37.82036391363
-0.2281354495119	-37.69391878989
-0.23189510582	-37.49920737318
-0.2356229373503	-37.05742323212
-0.2392950130139	-36.38409004002
-0.2429116108897	-35.94786747698
-0.2464972367305	-35.76464933791
-0.2500660159755	-35.6109355633
-0.2536028411456	-35.12556783873
-0.2570912989453	-34.64358815441
-0.2605424013614	-34.37846016762
-0.2639686662153	-34.14683691046
-0.2673607320031	-33.69447884449
-0.2707086016418	-33.26291393142
-0.2740157317682	-32.87968859496
-0.2772811039256	-32.42775455364
-0.2804996094821	-31.94235657729
-0.2836734439453	-31.5343326853
-0.286813916439	-31.27511718985
-0.289922300496	-30.89256394917
-0.2929888322592	-30.43807131473
-0.2960099836305	-29.98495611158
-0.2989910537426	-29.63644613015
-0.3019369973957	-29.2824269316
-0.3048516410143	-29.01044544077
-0.3077383761178	-28.72425662929
-0.3105944840556	-28.39790212684
-0.3134193447012	-28.09931078449
-0.316210137015	-27.71653549152
-0.3189537348256	-27.15542072147
-0.3216422119653	-26.6141220717
-0.3242887454741	-26.31654810482
-0.3269078078661	-26.06469973431
-0.3294966562429	-25.71226780231
-0.3320497657506	-25.34992235247
-0.334564363395	-24.94203053543
-0.33703973449	-24.5653913648
-0.3394784461109	-24.20884105327
-0.3418826055238	-23.87434720445
-0.3442458667895	-23.39087810824
-0.3465593685691	-22.87915748546
-0.3488270287752	-22.47404663512
-0.35106049899	-22.19535766257
-0.3532612143933	-21.81895040263
-0.3554225257335	-21.40727640175
-0.3575510725735	-21.1636603986
-0.3596523727966	-20.8623440629
-0.3617127783163	-20.34576633038
-0.3637161161074	-19.72098949182
-0.3656668901575	-19.29449150982
-0.36758258218	-19.0193489403
-0.3694689994777	-18.70899701387
-0.3713223006515	-18.35702646306
-0.3731423058719	-18.0430779446
-0.3749263282724	-17.63737006573
-0.3766689421948	-17.21490838198


==> pictures/twoway_oscillating/inflow_profile0.csv <==
"N"	"min(pressure)"	"q1(pressure)"	"med(pressure)"	"q3(pressure)"	"max(pressure)"	"avg(pressure)"	"std(pressure)"	"min(velocity (0))"	"q1(velocity (0))"	"med(velocity (0))"	"q3(velocity (0))"	"max(velocity (0))"	"avg(velocity (0))"	"std(velocity (0))"	"min(velocity (1))"	"q1(velocity (1))"	"med(velocity (1))"	"q3(velocity (1))"	"max(velocity (1))"	"avg(velocity (1))"	"std(velocity (1))"	"min(velocity (2))"	"q1(velocity (2))"	"med(velocity (2))"	"q3(velocity (2))"	"max(velocity (2))"	"avg(velocity (2))"	"std(velocity (2))"	"min(velocity (Magnitude))"	"q1(velocity (Magnitude))"	"med(velocity (Magnitude))"	"q3(velocity (Magnitude))"	"max(velocity (Magnitude))"	"avg(velocity (Magnitude))"	"std(velocity (Magnitude))"	"min(vtkOriginalPointIds)"	"q1(vtkOriginalPointIds)"	"med(vtkOriginalPointIds)"	"q3(vtkOriginalPointIds)"	"max(vtkOriginalPointIds)"	"avg(vtkOriginalPointIds)"	"std(vtkOriginalPointIds)"	"min(X)"	"q1(X)"	"med(X)"	"q3(X)"	"max(X)"	"avg(X)"	"std(X)"	"min(Y)"	"q1(Y)"	"med(Y)"	"q3(Y)"	"max(Y)"	"avg(Y)"	"std(Y)"	"min(Z)"	"q1(Z)"	"med(Z)"	"q3(Z)"	"max(Z)"	"avg(Z)"	"std(Z)"	"vtkValidPointMask"	"Time"
1.000000000000e+00	4.105657005164e+02	4.105657005164e+02	4.105657005164e+02	4.105657005164e+02	4.105657005164e+02	4.105657005164e+02	0.000000000000e+00	1.971324671381e-01	1.971324671381e-01	1.971324671381e-01	1.971324671381e-01	1.971324671381e-01	1.971324671381e-01	0.000000000000e+00	-2.127237288523e-18	-2.127237288523e-18	-2.127237288523e-18	-2.127237288523e-18	-2.127237288523e-18	-2.127237288523e-18	0.000000000000e+00	-5.071308469232e-19	-5.071308469232e-19	-5.071308469232e-19	-5.071308469232e-19	-5.071308469232e-19	-5.071308469232e-19	0.000000000000e+00	1.971324671381e-01	1.971324671381e-01	1.971324671381e-01	1.971324671381e-01	1.971324671381e-01	1.971324671381e-01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	2.000000000000e-03
1.000000000000e+00	8.156934279323e+02	8.156934279323e+02	8.156934279323e+02	8.156934279323e+02	8.156934279323e+02	8.156934279323e+02	0.000000000000e+00	7.854209717842e-01	7.854209717842e-01	7.854209717842e-01	7.854209717842e-01	7.854209717842e-01	7.854209717842e-01	0.000000000000e+00	-6.097282355517e-19	-6.097282355517e-19	-6.097282355517e-19	-6.097282355517e-19	-6.097282355517e-19	-6.097282355517e-19	0.000000000000e+00	-1.440272295157e-19	-1.440272295157e-19	-1.440272295157e-19	-1.440272295157e-19	-1.440272295157e-19	-1.440272295157e-19	0.000000000000e+00	7.854209717842e-01	7.854209717842e-01	7.854209717842e-01	7.854209717842e-01	7.854209717842e-01	7.854209717842e-01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	4.000000000000e-03
1.000000000000e+00	1.209024816620e+03	1.209024816620e+03	1.209024816620e+03	1.209024816620e+03	1.209024816620e+03	1.209024816620e+03	0.000000000000e+00	1.755587852794e+00	1.755587852794e+00	1.755587852794e+00	1.755587852794e+00	1.755587852794e+00	1.755587852794e+00	0.000000000000e+00	1.239490847278e-18	1.239490847278e-18	1.239490847278e-18	1.239490847278e-18	1.239490847278e-18	1.239490847278e-18	0.000000000000e+00	4.724699081214e-19	4.724699081214e-19	4.724699081214e-19	4.724699081214e-19	4.724699081214e-19	4.724699081214e-19	0.000000000000e+00	1.755587852794e+00	1.755587852794e+00	1.755587852794e+00	1.755587852794e+00	1.755587852794e+00	1.755587852794e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	6.000000000000e-03
1.000000000000e+00	1.584308595708e+03	1.584308595708e+03	1.584308595708e+03	1.584308595708e+03	1.584308595708e+03	1.584308595708e+03	0.000000000000e+00	3.092332998903e+00	3.092332998903e+00	3.092332998903e+00	3.092332998903e+00	3.092332998903e+00	3.092332998903e+00	0.000000000000e+00	3.195953707413e-19	3.195953707413e-19	3.195953707413e-19	3.195953707413e-19	3.195953707413e-19	3.195953707413e-19	0.000000000000e+00	5.065373660835e-19	5.065373660835e-19	5.065373660835e-19	5.065373660835e-19	5.065373660835e-19	5.065373660835e-19	0.000000000000e+00	3.092332998903e+00	3.092332998903e+00	3.092332998903e+00	3.092332998903e+00	3.092332998903e+00	3.092332998903e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	8.000000000000e-03
1.000000000000e+00	1.935857261236e+03	1.935857261236e+03	1.935857261236e+03	1.935857261236e+03	1.935857261236e+03	1.935857261236e+03	0.000000000000e+00	4.774575140626e+00	4.774575140626e+00	4.774575140626e+00	4.774575140626e+00	4.774575140626e+00	4.774575140626e+00	0.000000000000e+00	1.736475605667e-20	1.736475605667e-20	1.736475605667e-20	1.736475605667e-20	1.736475605667e-20	1.736475605667e-20	0.000000000000e+00	-4.142971461210e-19	-4.142971461210e-19	-4.142971461210e-19	-4.142971461210e-19	-4.142971461210e-19	-4.142971461210e-19	0.000000000000e+00	4.774575140626e+00	4.774575140626e+00	4.774575140626e+00	4.774575140626e+00	4.774575140626e+00	4.774575140626e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	1.000000000000e-02
1.000000000000e+00	2.258312475263e+03	2.258312475263e+03	2.258312475263e+03	2.258312475263e+03	2.258312475263e+03	2.258312475263e+03	0.000000000000e+00	6.775784314465e+00	6.775784314465e+00	6.775784314465e+00	6.775784314465e+00	6.775784314465e+00	6.775784314465e+00	0.000000000000e+00	3.437063811874e-18	3.437063811874e-18	3.437063811874e-18	3.437063811874e-18	3.437063811874e-18	3.437063811874e-18	0.000000000000e+00	9.823522694687e-19	9.823522694687e-19	9.823522694687e-19	9.823522694687e-19	9.823522694687e-19	9.823522694687e-19	0.000000000000e+00	6.775784314465e+00	6.775784314465e+00	6.775784314465e+00	6.775784314465e+00	6.775784314465e+00	6.775784314465e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	1.200000000000e-02
1.000000000000e+00	2.545070488024e+03	2.545070488024e+03	2.545070488024e+03	2.545070488024e+03	2.545070488024e+03	2.545070488024e+03	0.000000000000e+00	9.064400256283e+00	9.064400256283e+00	9.064400256283e+00	9.064400256283e+00	9.064400256283e+00	9.064400256283e+00	0.000000000000e+00	4.125227217361e-18	4.125227217361e-18	4.125227217361e-18	4.125227217361e-18	4.125227217361e-18	4.125227217361e-18	0.000000000000e+00	4.441821940020e-19	4.441821940020e-19	4.441821940020e-19	4.441821940020e-19	4.441821940020e-19	4.441821940020e-19	0.000000000000e+00	9.064400256283e+00	9.064400256283e+00	9.064400256283e+00	9.064400256283e+00	9.064400256283e+00	9.064400256283e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	1.400000000000e-02
1.000000000000e+00	2.789700310511e+03	2.789700310511e+03	2.789700310511e+03	2.789700310511e+03	2.789700310511e+03	2.789700310511e+03	0.000000000000e+00	1.160433012553e+01	1.160433012553e+01	1.160433012553e+01	1.160433012553e+01	1.160433012553e+01	1.160433012553e+01	0.000000000000e+00	1.826728903402e-18	1.826728903402e-18	1.826728903402e-18	1.826728903402e-18	1.826728903402e-18	1.826728903402e-18	0.000000000000e+00	1.315790421612e-18	1.315790421612e-18	1.315790421612e-18	1.315790421612e-18	1.315790421612e-18	1.315790421612e-18	0.000000000000e+00	1.160433012553e+01	1.160433012553e+01	1.160433012553e+01	1.160433012553e+01	1.160433012553e+01	1.160433012553e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	1.600000000000e-02
1.000000000000e+00	2.994196182014e+03	2.994196182014e+03	2.994196182014e+03	2.994196182014e+03	2.994196182014e+03	2.994196182014e+03	0.000000000000e+00	1.435551771087e+01	1.435551771087e+01	1.435551771087e+01	1.435551771087e+01	1.435551771087e+01	1.435551771087e+01	0.000000000000e+00	1.433017360327e-17	1.433017360327e-17	1.433017360327e-17	1.433017360327e-17	1.433017360327e-17	1.433017360327e-17	0.000000000000e+00	9.883568277308e-19	9.883568277308e-19	9.883568277308e-19	9.883568277308e-19	9.883568277308e-19	9.883568277308e-19	0.000000000000e+00	1.435551771087e+01	1.435551771087e+01	1.435551771087e+01	1.435551771087e+01	1.435551771087e+01	1.435551771087e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	1.800000000000e-02
1.000000000000e+00	3.147064305766e+03	3.147064305766e+03	3.147064305766e+03	3.147064305766e+03	3.147064305766e+03	3.147064305766e+03	0.000000000000e+00	1.727457514063e+01	1.727457514063e+01	1.727457514063e+01	1.727457514063e+01	1.727457514063e+01	1.727457514063e+01	0.000000000000e+00	1.012994704353e-17	1.012994704353e-17	1.012994704353e-17	1.012994704353e-17	1.012994704353e-17	1.012994704353e-17	0.000000000000e+00	1.243197239789e-18	1.243197239789e-18	1.243197239789e-18	1.243197239789e-18	1.243197239789e-18	1.243197239789e-18	0.000000000000e+00	1.727457514063e+01	1.727457514063e+01	1.727457514063e+01	1.727457514063e+01	1.727457514063e+01	1.727457514063e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	2.000000000000e-02
1.000000000000e+00	3.250194072156e+03	3.250194072156e+03	3.250194072156e+03	3.250194072156e+03	3.250194072156e+03	3.250194072156e+03	0.000000000000e+00	2.031546713536e+01	2.031546713536e+01	2.031546713536e+01	2.031546713536e+01	2.031546713536e+01	2.031546713536e+01	0.000000000000e+00	2.526643862007e-18	2.526643862007e-18	2.526643862007e-18	2.526643862007e-18	2.526643862007e-18	2.526643862007e-18	0.000000000000e+00	-8.707610251091e-20	-8.707610251091e-20	-8.707610251091e-20	-8.707610251091e-20	-8.707610251091e-20	-8.707610251091e-20	0.000000000000e+00	2.031546713536e+01	2.031546713536e+01	2.031546713536e+01	2.031546713536e+01	2.031546713536e+01	2.031546713536e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	2.200000000000e-02
1.000000000000e+00	3.300084125048e+03	3.300084125048e+03	3.300084125048e+03	3.300084125048e+03	3.300084125048e+03	3.300084125048e+03	0.000000000000e+00	2.343023701177e+01	2.343023701177e+01	2.343023701177e+01	2.343023701177e+01	2.343023701177e+01	2.343023701177e+01	0.000000000000e+00	-7.927606179630e-18	-7.927606179630e-18	-7.927606179630e-18	-7.927606179630e-18	-7.927606179630e-18	-7.927606179630e-18	0.000000000000e+00	-2.274455522580e-20	-2.274455522580e-20	-2.274455522580e-20	-2.274455522580e-20	-2.274455522580e-20	-2.274455522580e-20	0.000000000000e+00	2.343023701177e+01	2.343023701177e+01	2.343023701177e+01	2.343023701177e+01	2.343023701177e+01	2.343023701177e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	2.400000000000e-02
1.000000000000e+00	3.295608543414e+03	3.295608543414e+03	3.295608543414e+03	3.295608543414e+03	3.295608543414e+03	3.295608543414e+03	0.000000000000e+00	2.656976298823e+01	2.656976298823e+01	2.656976298823e+01	2.656976298823e+01	2.656976298823e+01	2.656976298823e+01	0.000000000000e+00	-1.707900934433e-17	-1.707900934433e-17	-1.707900934433e-17	-1.707900934433e-17	-1.707900934433e-17	-1.707900934433e-17	0.000000000000e+00	-1.022108112432e-18	-1.022108112432e-18	-1.022108112432e-18	-1.022108112432e-18	-1.022108112432e-18	-1.022108112432e-18	0.000000000000e+00	2.656976298823e+01	2.656976298823e+01	2.656976298823e+01	2.656976298823e+01	2.656976298823e+01	2.656976298823e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	2.600000000000e-02
1.000000000000e+00	3.238401876688e+03	3.238401876688e+03	3.238401876688e+03	3.238401876688e+03	3.238401876688e+03	3.238401876688e+03	0.000000000000e+00	2.968453286464e+01	2.968453286464e+01	2.968453286464e+01	2.968453286464e+01	2.968453286464e+01	2.968453286464e+01	0.000000000000e+00	1.370826406754e-18	1.370826406754e-18	1.370826406754e-18	1.370826406754e-18	1.370826406754e-18	1.370826406754e-18	0.000000000000e+00	-1.530586904266e-18	-1.530586904266e-18	-1.530586904266e-18	-1.530586904266e-18	-1.530586904266e-18	-1.530586904266e-18	0.000000000000e+00	2.968453286464e+01	2.968453286464e+01	2.968453286464e+01	2.968453286464e+01	2.968453286464e+01	2.968453286464e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	2.800000000000e-02
1.000000000000e+00	3.127222788210e+03	3.127222788210e+03	3.127222788210e+03	3.127222788210e+03	3.127222788210e+03	3.127222788210e+03	0.000000000000e+00	3.272542485937e+01	3.272542485937e+01	3.272542485937e+01	3.272542485937e+01	3.272542485937e+01	3.272542485937e+01	0.000000000000e+00	2.189228061846e-18	2.189228061846e-18	2.189228061846e-18	2.189228061846e-18	2.189228061846e-18	2.189228061846e-18	0.000000000000e+00	-1.544070264817e-18	-1.544070264817e-18	-1.544070264817e-18	-1.544070264817e-18	-1.544070264817e-18	-1.544070264817e-18	0.000000000000e+00	3.272542485937e+01	3.272542485937e+01	3.272542485937e+01	3.272542485937e+01	3.272542485937e+01	3.272542485937e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	3.000000000000e-02
1.000000000000e+00	2.966517695807e+03	2.966517695807e+03	2.966517695807e+03	2.966517695807e+03	2.966517695807e+03	2.966517695807e+03	0.000000000000e+00	3.564448228913e+01	3.564448228913e+01	3.564448228913e+01	3.564448228913e+01	3.564448228913e+01	3.564448228913e+01	0.000000000000e+00	-1.754132517271e-18	-1.754132517271e-18	-1.754132517271e-18	-1.754132517271e-18	-1.754132517271e-18	-1.754132517271e-18	0.000000000000e+00	-1.688641566649e-18	-1.688641566649e-18	-1.688641566649e-18	-1.688641566649e-18	-1.688641566649e-18	-1.688641566649e-18	0.000000000000e+00	3.564448228913e+01	3.564448228913e+01	3.564448228913e+01	3.564448228913e+01	3.564448228913e+01	3.564448228913e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	3.200000000000e-02
1.000000000000e+00	2.755835021289e+03	2.755835021289e+03	2.755835021289e+03	2.755835021289e+03	2.755835021289e+03	2.755835021289e+03	0.000000000000e+00	3.839566987447e+01	3.839566987447e+01	3.839566987447e+01	3.839566987447e+01	3.839566987447e+01	3.839566987447e+01	0.000000000000e+00	7.753522540773e-18	7.753522540773e-18	7.753522540773e-18	7.753522540773e-18	7.753522540773e-18	7.753522540773e-18	0.000000000000e+00	-1.895123561954e-18	-1.895123561954e-18	-1.895123561954e-18	-1.895123561954e-18	-1.895123561954e-18	-1.895123561954e-18	0.000000000000e+00	3.839566987447e+01	3.839566987447e+01	3.839566987447e+01	3.839566987447e+01	3.839566987447e+01	3.839566987447e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	3.400000000000e-02
1.000000000000e+00	2.502064178754e+03	2.502064178754e+03	2.502064178754e+03	2.502064178754e+03	2.502064178754e+03	2.502064178754e+03	0.000000000000e+00	4.093559974372e+01	4.093559974372e+01	4.093559974372e+01	4.093559974372e+01	4.093559974372e+01	4.093559974372e+01	0.000000000000e+00	-6.218262537160e-18	-6.218262537160e-18	-6.218262537160e-18	-6.218262537160e-18	-6.218262537160e-18	-6.218262537160e-18	0.000000000000e+00	-8.004339443424e-19	-8.004339443424e-19	-8.004339443424e-19	-8.004339443424e-19	-8.004339443424e-19	-8.004339443424e-19	0.000000000000e+00	4.093559974372e+01	4.093559974372e+01	4.093559974372e+01	4.093559974372e+01	4.093559974372e+01	4.093559974372e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	3.600000000000e-02
1.000000000000e+00	2.205858607443e+03	2.205858607443e+03	2.205858607443e+03	2.205858607443e+03	2.205858607443e+03	2.205858607443e+03	0.000000000000e+00	4.322421568554e+01	4.322421568554e+01	4.322421568554e+01	4.322421568554e+01	4.322421568554e+01	4.322421568554e+01	0.000000000000e+00	-8.098565542019e-18	-8.098565542019e-18	-8.098565542019e-18	-8.098565542019e-18	-8.098565542019e-18	-8.098565542019e-18	0.000000000000e+00	-9.551408723587e-19	-9.551408723587e-19	-9.551408723587e-19	-9.551408723587e-19	-9.551408723587e-19	-9.551408723587e-19	0.000000000000e+00	4.322421568554e+01	4.322421568554e+01	4.322421568554e+01	4.322421568554e+01	4.322421568554e+01	4.322421568554e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	3.800000000000e-02
1.000000000000e+00	1.876035950254e+03	1.876035950254e+03	1.876035950254e+03	1.876035950254e+03	1.876035950254e+03	1.876035950254e+03	0.000000000000e+00	4.522542485937e+01	4.522542485937e+01	4.522542485937e+01	4.522542485937e+01	4.522542485937e+01	4.522542485937e+01	0.000000000000e+00	-5.157600484276e-18	-5.157600484276e-18	-5.157600484276e-18	-5.157600484276e-18	-5.157600484276e-18	-5.157600484276e-18	0.000000000000e+00	-9.193930954161e-19	-9.193930954161e-19	-9.193930954161e-19	-9.193930954161e-19	-9.193930954161e-19	-9.193930954161e-19	0.000000000000e+00	4.522542485937e+01	4.522542485937e+01	4.522542485937e+01	4.522542485937e+01	4.522542485937e+01	4.522542485937e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	4.000000000000e-02
1.000000000000e+00	1.514963249034e+03	1.514963249034e+03	1.514963249034e+03	1.514963249034e+03	1.514963249034e+03	1.514963249034e+03	0.000000000000e+00	4.690766700110e+01	4.690766700110e+01	4.690766700110e+01	4.690766700110e+01	4.690766700110e+01	4.690766700110e+01	0.000000000000e+00	3.037399224942e-18	3.037399224942e-18	3.037399224942e-18	3.037399224942e-18	3.037399224942e-18	3.037399224942e-18	0.000000000000e+00	-1.210116309256e-18	-1.210116309256e-18	-1.210116309256e-18	-1.210116309256e-18	-1.210116309256e-18	-1.210116309256e-18	0.000000000000e+00	4.690766700110e+01	4.690766700110e+01	4.690766700110e+01	4.690766700110e+01	4.690766700110e+01	4.690766700110e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	4.200000000000e-02
1.000000000000e+00	1.128943008359e+03	1.128943008359e+03	1.128943008359e+03	1.128943008359e+03	1.128943008359e+03	1.128943008359e+03	0.000000000000e+00	4.824441214721e+01	4.824441214721e+01	4.824441214721e+01	4.824441214721e+01	4.824441214721e+01	4.824441214721e+01	0.000000000000e+00	-1.336705598242e-17	-1.336705598242e-17	-1.336705598242e-17	-1.336705598242e-17	-1.336705598242e-17	-1.336705598242e-17	0.000000000000e+00	6.519766866824e-19	6.519766866824e-19	6.519766866824e-19	6.519766866824e-19	6.519766866824e-19	6.519766866824e-19	0.000000000000e+00	4.824441214721e+01	4.824441214721e+01	4.824441214721e+01	4.824441214721e+01	4.824441214721e+01	4.824441214721e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	4.400000000000e-02
1.000000000000e+00	7.264373676047e+02	7.264373676047e+02	7.264373676047e+02	7.264373676047e+02	7.264373676047e+02	7.264373676047e+02	0.000000000000e+00	4.921457902822e+01	4.921457902822e+01	4.921457902822e+01	4.921457902822e+01	4.921457902822e+01	4.921457902822e+01	0.000000000000e+00	-7.710261361724e-18	-7.710261361724e-18	-7.710261361724e-18	-7.710261361724e-18	-7.710261361724e-18	-7.710261361724e-18	0.000000000000e+00	5.507983982187e-19	5.507983982187e-19	5.507983982187e-19	5.507983982187e-19	5.507983982187e-19	5.507983982187e-19	0.000000000000e+00	4.921457902822e+01	4.921457902822e+01	4.921457902822e+01	4.921457902822e+01	4.921457902822e+01	4.921457902822e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	4.600000000000e-02
1.000000000000e+00	3.147324775556e+02	3.147324775556e+02	3.147324775556e+02	3.147324775556e+02	3.147324775556e+02	3.147324775556e+02	0.000000000000e+00	4.980286753286e+01	4.980286753286e+01	4.980286753286e+01	4.980286753286e+01	4.980286753286e+01	4.980286753286e+01	0.000000000000e+00	-5.232441373898e-18	-5.232441373898e-18	-5.232441373898e-18	-5.232441373898e-18	-5.232441373898e-18	-5.232441373898e-18	0.000000000000e+00	1.551021365997e-19	1.551021365997e-19	1.551021365997e-19	1.551021365997e-19	1.551021365997e-19	1.551021365997e-19	0.000000000000e+00	4.980286753286e+01	4.980286753286e+01	4.980286753286e+01	4.980286753286e+01	4.980286753286e+01	4.980286753286e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	4.800000000000e-02
1.000000000000e+00	-1.021146457494e+02	-1.021146457494e+02	-1.021146457494e+02	-1.021146457494e+02	-1.021146457494e+02	-1.021146457494e+02	0.000000000000e+00	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	0.000000000000e+00	-4.305096077808e-18	-4.305096077808e-18	-4.305096077808e-18	-4.305096077808e-18	-4.305096077808e-18	-4.305096077808e-18	0.000000000000e+00	1.061979231419e-19	1.061979231419e-19	1.061979231419e-19	1.061979231419e-19	1.061979231419e-19	1.061979231419e-19	0.000000000000e+00	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	5.000000000000e-02
1.000000000000e+00	-9.239225404232e+02	-9.239225404232e+02	-9.239225404232e+02	-9.239225404232e+02	-9.239225404232e+02	-9.239225404232e+02	0.000000000000e+00	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	0.000000000000e+00	-2.464690016172e-18	-2.464690016172e-18	-2.464690016172e-18	-2.464690016172e-18	-2.464690016172e-18	-2.464690016172e-18	0.000000000000e+00	-3.458346852194e-20	-3.458346852194e-20	-3.458346852194e-20	-3.458346852194e-20	-3.458346852194e-20	-3.458346852194e-20	0.000000000000e+00	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	5.200000000000e-02
1.000000000000e+00	-1.728768831711e+03	-1.728768831711e+03	-1.728768831711e+03	-1.728768831711e+03	-1.728768831711e+03	-1.728768831711e+03	0.000000000000e+00	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	0.000000000000e+00	-6.858595897519e-18	-6.858595897519e-18	-6.858595897519e-18	-6.858595897519e-18	-6.858595897519e-18	-6.858595897519e-18	0.000000000000e+00	-7.202330204723e-19	-7.202330204723e-19	-7.202330204723e-19	-7.202330204723e-19	-7.202330204723e-19	-7.202330204723e-19	0.000000000000e+00	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	5.400000000000e-02
1.000000000000e+00	-2.503211421085e+03	-2.503211421085e+03	-2.503211421085e+03	-2.503211421085e+03	-2.503211421085e+03	-2.503211421085e+03	0.000000000000e+00	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	0.000000000000e+00	-4.480196667190e-18	-4.480196667190e-18	-4.480196667190e-18	-4.480196667190e-18	-4.480196667190e-18	-4.480196667190e-18	0.000000000000e+00	2.985183361312e-19	2.985183361312e-19	2.985183361312e-19	2.985183361312e-19	2.985183361312e-19	2.985183361312e-19	0.000000000000e+00	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	5.600000000000e-02
1.000000000000e+00	-3.238162750845e+03	-3.238162750845e+03	-3.238162750845e+03	-3.238162750845e+03	-3.238162750845e+03	-3.238162750845e+03	0.000000000000e+00	4.381533400219e+01	4.381533400219e+01	4.381533400219e+01	4.381533400219e+01	4.381533400219e+01	4.381533400219e+01	0.000000000000e+00	1.324466979974e-17	1.324466979974e-17	1.324466979974e-17	1.324466979974e-17	1.324466979974e-17	1.324466979974e-17	0.000000000000e+00	1.656200727639e-19	1.656200727639e-19	1.656200727639e-19	1.656200727639e-19	1.656200727639e-19	1.656200727639e-19	0.000000000000e+00	4.381533400219e+01	4.381533400219e+01	4.381533400219e+01	4.381533400219e+01	4.381533400219e+01	4.381533400219e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	5.800000000000e-02
1.000000000000e+00	-3.920384774157e+03	-3.920384774157e+03	-3.920384774157e+03	-3.920384774157e+03	-3.920384774157e+03	-3.920384774157e+03	0.000000000000e+00	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	0.000000000000e+00	-1.564765064582e-18	-1.564765064582e-18	-1.564765064582e-18	-1.564765064582e-18	-1.564765064582e-18	-1.564765064582e-18	0.000000000000e+00	-5.815835609182e-19	-5.815835609182e-19	-5.815835609182e-19	-5.815835609182e-19	-5.815835609182e-19	-5.815835609182e-19	0.000000000000e+00	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	6.000000000000e-02
1.000000000000e+00	-4.541258563554e+03	-4.541258563554e+03	-4.541258563554e+03	-4.541258563554e+03	-4.541258563554e+03	-4.541258563554e+03	0.000000000000e+00	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	0.000000000000e+00	-1.535146080932e-17	-1.535146080932e-17	-1.535146080932e-17	-1.535146080932e-17	-1.535146080932e-17	-1.535146080932e-17	0.000000000000e+00	-1.207054077597e-18	-1.207054077597e-18	-1.207054077597e-18	-1.207054077597e-18	-1.207054077597e-18	-1.207054077597e-18	0.000000000000e+00	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	6.200000000000e-02
1.000000000000e+00	-5.092313930299e+03	-5.092313930299e+03	-5.092313930299e+03	-5.092313930299e+03	-5.092313930299e+03	-5.092313930299e+03	0.000000000000e+00	3.187119948743e+01	3.187119948743e+01	3.187119948743e+01	3.187119948743e+01	3.187119948743e+01	3.187119948743e+01	0.000000000000e+00	-1.151688173679e-17	-1.151688173679e-17	-1.151688173679e-17	-1.151688173679e-17	-1.151688173679e-17	-1.151688173679e-17	0.000000000000e+00	4.056696028751e-20	4.056696028751e-20	4.056696028751e-20	4.056696028751e-20	4.056696028751e-20	4.056696028751e-20	0.000000000000e+00	3.187119948743e+01	3.187119948743e+01	3.187119948743e+01	3.187119948743e+01	3.187119948743e+01	3.187119948743e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	6.400000000000e-02
1.000000000000e+00	-5.568014060612e+03	-5.568014060612e+03	-5.568014060612e+03	-5.568014060612e+03	-5.568014060612e+03	-5.568014060612e+03	0.000000000000e+00	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	0.000000000000e+00	-4.205202049155e-18	-4.205202049155e-18	-4.205202049155e-18	-4.205202049155e-18	-4.205202049155e-18	-4.205202049155e-18	0.000000000000e+00	-1.508564361749e-18	-1.508564361749e-18	-1.508564361749e-18	-1.508564361749e-18	-1.508564361749e-18	-1.508564361749e-18	0.000000000000e+00	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	6.600000000000e-02
1.000000000000e+00	-5.957709873953e+03	-5.957709873953e+03	-5.957709873953e+03	-5.957709873953e+03	-5.957709873953e+03	-5.957709873953e+03	0.000000000000e+00	2.128896457825e+01	2.128896457825e+01	2.128896457825e+01	2.128896457825e+01	2.128896457825e+01	2.128896457825e+01	0.000000000000e+00	-4.051718598031e-18	-4.051718598031e-18	-4.051718598031e-18	-4.051718598031e-18	-4.051718598031e-18	-4.051718598031e-18	0.000000000000e+00	-1.582985509130e-18	-1.582985509130e-18	-1.582985509130e-18	-1.582985509130e-18	-1.582985509130e-18	-1.582985509130e-18	0.000000000000e+00	2.128896457825e+01	2.128896457825e+01	2.128896457825e+01	2.128896457825e+01	2.128896457825e+01	2.128896457825e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	6.800000000000e-02
1.000000000000e+00	-6.256794260183e+03	-6.256794260183e+03	-6.256794260183e+03	-6.256794260183e+03	-6.256794260183e+03	-6.256794260183e+03	0.000000000000e+00	1.545084971874e+01	1.545084971874e+01	1.545084971874e+01	1.545084971874e+01	1.545084971874e+01	1.545084971874e+01	0.000000000000e+00	-4.909642086425e-17	-4.909642086425e-17	-4.909642086425e-17	-4.909642086425e-17	-4.909642086425e-17	-4.909642086425e-17	0.000000000000e+00	-6.092943810026e-18	-6.092943810026e-18	-6.092943810026e-18	-6.092943810026e-18	-6.092943810026e-18	-6.092943810026e-18	0.000000000000e+00	1.545084971874e+01	1.545084971874e+01	1.545084971874e+01	1.545084971874e+01	1.545084971874e+01	1.545084971874e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	7.000000000000e-02
1.000000000000e+00	-6.462751040386e+03	-6.462751040386e+03	-6.462751040386e+03	-6.462751040386e+03	-6.462751040386e+03	-6.462751040386e+03	0.000000000000e+00	9.369065729283e+00	9.369065729283e+00	9.369065729283e+00	9.369065729283e+00	9.369065729283e+00	9.369065729283e+00	0.000000000000e+00	-3.846955554545e-17	-3.846955554545e-17	-3.846955554545e-17	-3.846955554545e-17	-3.846955554545e-17	-3.846955554545e-17	0.000000000000e+00	-3.491725027070e-18	-3.491725027070e-18	-3.491725027070e-18	-3.491725027070e-18	-3.491725027070e-18	-3.491725027070e-18	0.000000000000e+00	9.369065729283e+00	9.369065729283e+00	9.369065729283e+00	9.369065729283e+00	9.369065729283e+00	9.369065729283e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	7.200000000000e-02
1.000000000000e+00	-6.573608472763e+03	-6.573608472763e+03	-6.573608472763e+03	-6.573608472763e+03	-6.573608472763e+03	-6.573608472763e+03	0.000000000000e+00	3.139525976462e+00	3.139525976462e+00	3.139525976462e+00	3.139525976462e+00	3.139525976462e+00	3.139525976462e+00	0.000000000000e+00	-5.186907950959e-18	-5.186907950959e-18	-5.186907950959e-18	-5.186907950959e-18	-5.186907950959e-18	-5.186907950959e-18	0.000000000000e+00	-1.487875944366e-18	-1.487875944366e-18	-1.487875944366e-18	-1.487875944366e-18	-1.487875944366e-18	-1.487875944366e-18	0.000000000000e+00	3.139525976462e+00	3.139525976462e+00	3.139525976462e+00	3.139525976462e+00	3.139525976462e+00	3.139525976462e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	7.400000000000e-02
1.000000000000e+00	-6.588996855571e+03	-6.588996855571e+03	-6.588996855571e+03	-6.588996855571e+03	-6.588996855571e+03	-6.588996855571e+03	0.000000000000e+00	-3.139525976469e+00	-3.139525976469e+00	-3.139525976469e+00	-3.139525976469e+00	-3.139525976469e+00	-3.139525976469e+00	0.000000000000e+00	-4.915926834731e-18	-4.915926834731e-18	-4.915926834731e-18	-4.915926834731e-18	-4.915926834731e-18	-4.915926834731e-18	0.000000000000e+00	-1.745807493076e-18	-1.745807493076e-18	-1.745807493076e-18	-1.745807493076e-18	-1.745807493076e-18	-1.745807493076e-18	0.000000000000e+00	3.139525976469e+00	3.139525976469e+00	3.139525976469e+00	3.139525976469e+00	3.139525976469e+00	3.139525976469e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	7.600000000000e-02
1.000000000000e+00	-6.525220155306e+03	-6.525220155306e+03	-6.525220155306e+03	-6.525220155306e+03	-6.525220155306e+03	-6.525220155306e+03	0.000000000000e+00	-9.369065729290e+00	-9.369065729290e+00	-9.369065729290e+00	-9.369065729290e+00	-9.369065729290e+00	-9.369065729290e+00	0.000000000000e+00	-2.516015084642e-18	-2.516015084642e-18	-2.516015084642e-18	-2.516015084642e-18	-2.516015084642e-18	-2.516015084642e-18	0.000000000000e+00	-3.288483317199e-18	-3.288483317199e-18	-3.288483317199e-18	-3.288483317199e-18	-3.288483317199e-18	-3.288483317199e-18	0.000000000000e+00	9.369065729290e+00	9.369065729290e+00	9.369065729290e+00	9.369065729290e+00	9.369065729290e+00	9.369065729290e+00	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	7.800000000000e-02
1.000000000000e+00	-6.415202209812e+03	-6.415202209812e+03	-6.415202209812e+03	-6.415202209812e+03	-6.415202209812e+03	-6.415202209812e+03	0.000000000000e+00	-1.545084971875e+01	-1.545084971875e+01	-1.545084971875e+01	-1.545084971875e+01	-1.545084971875e+01	-1.545084971875e+01	0.000000000000e+00	9.201887002125e-18	9.201887002125e-18	9.201887002125e-18	9.201887002125e-18	9.201887002125e-18	9.201887002125e-18	0.000000000000e+00	-2.995093347598e-18	-2.995093347598e-18	-2.995093347598e-18	-2.995093347598e-18	-2.995093347598e-18	-2.995093347598e-18	0.000000000000e+00	1.545084971875e+01	1.545084971875e+01	1.545084971875e+01	1.545084971875e+01	1.545084971875e+01	1.545084971875e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	8.000000000000e-02
1.000000000000e+00	-6.264220607027e+03	-6.264220607027e+03	-6.264220607027e+03	-6.264220607027e+03	-6.264220607027e+03	-6.264220607027e+03	0.000000000000e+00	-2.128896457826e+01	-2.128896457826e+01	-2.128896457826e+01	-2.128896457826e+01	-2.128896457826e+01	-2.128896457826e+01	0.000000000000e+00	8.151616207442e-18	8.151616207442e-18	8.151616207442e-18	8.151616207442e-18	8.151616207442e-18	8.151616207442e-18	0.000000000000e+00	6.196469363832e-18	6.196469363832e-18	6.196469363832e-18	6.196469363832e-18	6.196469363832e-18	6.196469363832e-18	0.000000000000e+00	2.128896457826e+01	2.128896457826e+01	2.128896457826e+01	2.128896457826e+01	2.128896457826e+01	2.128896457826e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	8.200000000000e-02
1.000000000000e+00	-6.037524655293e+03	-6.037524655293e+03	-6.037524655293e+03	-6.037524655293e+03	-6.037524655293e+03	-6.037524655293e+03	0.000000000000e+00	-2.679133974895e+01	-2.679133974895e+01	-2.679133974895e+01	-2.679133974895e+01	-2.679133974895e+01	-2.679133974895e+01	0.000000000000e+00	-5.299116909158e-18	-5.299116909158e-18	-5.299116909158e-18	-5.299116909158e-18	-5.299116909158e-18	-5.299116909158e-18	0.000000000000e+00	4.254663872261e-18	4.254663872261e-18	4.254663872261e-18	4.254663872261e-18	4.254663872261e-18	4.254663872261e-18	0.000000000000e+00	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	2.679133974895e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	8.400000000000e-02
1.000000000000e+00	-5.752056818289e+03	-5.752056818289e+03	-5.752056818289e+03	-5.752056818289e+03	-5.752056818289e+03	-5.752056818289e+03	0.000000000000e+00	-3.187119948744e+01	-3.187119948744e+01	-3.187119948744e+01	-3.187119948744e+01	-3.187119948744e+01	-3.187119948744e+01	0.000000000000e+00	5.937633602248e-18	5.937633602248e-18	5.937633602248e-18	5.937633602248e-18	5.937633602248e-18	5.937633602248e-18	0.000000000000e+00	2.204400980792e-18	2.204400980792e-18	2.204400980792e-18	2.204400980792e-18	2.204400980792e-18	2.204400980792e-18	0.000000000000e+00	3.187119948744e+01	3.187119948744e+01	3.187119948744e+01	3.187119948744e+01	3.187119948744e+01	3.187119948744e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	8.600000000000e-02
1.000000000000e+00	-5.391169572665e+03	-5.391169572665e+03	-5.391169572665e+03	-5.391169572665e+03	-5.391169572665e+03	-5.391169572665e+03	0.000000000000e+00	-3.644843137107e+01	-3.644843137107e+01	-3.644843137107e+01	-3.644843137107e+01	-3.644843137107e+01	-3.644843137107e+01	0.000000000000e+00	1.576005367560e-18	1.576005367560e-18	1.576005367560e-18	1.576005367560e-18	1.576005367560e-18	1.576005367560e-18	0.000000000000e+00	1.126954523194e-18	1.126954523194e-18	1.126954523194e-18	1.126954523194e-18	1.126954523194e-18	1.126954523194e-18	0.000000000000e+00	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	3.644843137107e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	8.800000000000e-02
1.000000000000e+00	-4.926230657506e+03	-4.926230657506e+03	-4.926230657506e+03	-4.926230657506e+03	-4.926230657506e+03	-4.926230657506e+03	0.000000000000e+00	-4.045084971875e+01	-4.045084971875e+01	-4.045084971875e+01	-4.045084971875e+01	-4.045084971875e+01	-4.045084971875e+01	0.000000000000e+00	1.648321167193e-18	1.648321167193e-18	1.648321167193e-18	1.648321167193e-18	1.648321167193e-18	1.648321167193e-18	0.000000000000e+00	-3.747539543545e-19	-3.747539543545e-19	-3.747539543545e-19	-3.747539543545e-19	-3.747539543545e-19	-3.747539543545e-19	0.000000000000e+00	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	4.045084971875e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	9.000000000000e-02
1.000000000000e+00	-4.379955144809e+03	-4.379955144809e+03	-4.379955144809e+03	-4.379955144809e+03	-4.379955144809e+03	-4.379955144809e+03	0.000000000000e+00	-4.381533400220e+01	-4.381533400220e+01	-4.381533400220e+01	-4.381533400220e+01	-4.381533400220e+01	-4.381533400220e+01	0.000000000000e+00	2.123286689724e-17	2.123286689724e-17	2.123286689724e-17	2.123286689724e-17	2.123286689724e-17	2.123286689724e-17	0.000000000000e+00	5.626116838757e-19	5.626116838757e-19	5.626116838757e-19	5.626116838757e-19	5.626116838757e-19	5.626116838757e-19	0.000000000000e+00	4.381533400220e+01	4.381533400220e+01	4.381533400220e+01	4.381533400220e+01	4.381533400220e+01	4.381533400220e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	9.200000000000e-02
1.000000000000e+00	-3.729415411798e+03	-3.729415411798e+03	-3.729415411798e+03	-3.729415411798e+03	-3.729415411798e+03	-3.729415411798e+03	0.000000000000e+00	-4.648882429441e+01	-4.648882429441e+01	-4.648882429441e+01	-4.648882429441e+01	-4.648882429441e+01	-4.648882429441e+01	0.000000000000e+00	9.457983800227e-20	9.457983800227e-20	9.457983800227e-20	9.457983800227e-20	9.457983800227e-20	9.457983800227e-20	0.000000000000e+00	1.281338192911e-18	1.281338192911e-18	1.281338192911e-18	1.281338192911e-18	1.281338192911e-18	1.281338192911e-18	0.000000000000e+00	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	4.648882429441e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	9.400000000000e-02
1.000000000000e+00	-2.998520061659e+03	-2.998520061659e+03	-2.998520061659e+03	-2.998520061659e+03	-2.998520061659e+03	-2.998520061659e+03	0.000000000000e+00	-4.842915805643e+01	-4.842915805643e+01	-4.842915805643e+01	-4.842915805643e+01	-4.842915805643e+01	-4.842915805643e+01	0.000000000000e+00	5.338942567299e-18	5.338942567299e-18	5.338942567299e-18	5.338942567299e-18	5.338942567299e-18	5.338942567299e-18	0.000000000000e+00	1.174613166960e-18	1.174613166960e-18	1.174613166960e-18	1.174613166960e-18	1.174613166960e-18	1.174613166960e-18	0.000000000000e+00	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	4.842915805643e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	9.600000000000e-02
1.000000000000e+00	-2.216779978063e+03	-2.216779978063e+03	-2.216779978063e+03	-2.216779978063e+03	-2.216779978063e+03	-2.216779978063e+03	0.000000000000e+00	-4.960573506572e+01	-4.960573506572e+01	-4.960573506572e+01	-4.960573506572e+01	-4.960573506572e+01	-4.960573506572e+01	0.000000000000e+00	3.552398715683e-19	3.552398715683e-19	3.552398715683e-19	3.552398715683e-19	3.552398715683e-19	3.552398715683e-19	0.000000000000e+00	1.374484243531e-18	1.374484243531e-18	1.374484243531e-18	1.374484243531e-18	1.374484243531e-18	1.374484243531e-18	0.000000000000e+00	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	4.960573506572e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	9.800000000000e-02
1.000000000000e+00	-1.383796817510e+03	-1.383796817510e+03	-1.383796817510e+03	-1.383796817510e+03	-1.383796817510e+03	-1.383796817510e+03	0.000000000000e+00	-5.000000000000e+01	-5.000000000000e+01	-5.000000000000e+01	-5.000000000000e+01	-5.000000000000e+01	-5.000000000000e+01	0.000000000000e+00	3.064914024623e-18	3.064914024623e-18	3.064914024623e-18	3.064914024623e-18	3.064914024623e-18	3.064914024623e-18	0.000000000000e+00	1.133413580047e-18	1.133413580047e-18	1.133413580047e-18	1.133413580047e-18	1.133413580047e-18	1.133413580047e-18	0.000000000000e+00	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	5.000000000000e+01	0.000000000000e+00	82944	82944	82944	82944	82944	8.294400000000e+04	0.000000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	-1.500000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	0.000000000000e+00	1	1.000000000000e-01

